Counterfactual Fair Opportunity: Measuring Decision Model Fairness with Counterfactual Reasoning

The increasing application of Artificial Intelligence and Machine Learning models poses potential risks of unfair behavior and, in light of recent regulations, has attracted the attention of the research community. Several researchers focused on seeking new fairness definitions or developing approaches to identify biased predictions. However, none try to exploit the counterfactual space to this aim. In that direction, the methodology proposed in this work aims to unveil unfair model behaviors using counterfactual reasoning in the case of fairness under unawareness setting. A counterfactual version of equal opportunity named counterfactual fair opportunity is defined and two novel metrics that analyze the sensitive information of counterfactual samples are introduced. Experimental results on three different datasets show the efficacy of our methodologies and our metrics, disclosing the unfair behavior of classic machine learning and debiasing models.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> csv/CFlips/MLP/Adv.csv <==
i,j
0,0.0
1,0.9834206002194108
2,0.18545848477347704
3,0.03509646458031668
4,0.11009757667708087
5,0.4484366536603055
6,0.2429931363992779
7,0.5293627181050091
8,0.7356274580595006
9,0.9399616043138685
10,1.2906340521387456
11,1.5996619463796087
12,1.783991236676286
13,2.1243865603948784
14,2.1574372917607754
15,2.409893997554377
16,2.3248239125641277
17,2.4129632306172866
18,2.462852698206863
19,2.2481276491473423
20,2.1994493158626582
21,2.0808498063816643
22,1.9584647926810845
23,1.8214565952893835
24,1.6140939289970078
25,1.5126465023887619
26,1.4482820671819283
27,1.3256229413475893
28,1.236393403003234
29,1.1156168699058
30,1.076444221151334
31,1.0494658517070619
32,0.9541023367754136
33,0.8853479411686322
34,0.840049589508034
35,0.7691130178103407
36,0.7331797549533832
37,0.6117743144467269
38,0.6205628889656296
39,0.6371811075180034
40,0.6416372942278912
41,0.6360754543418139
42,0.5673889501307912
43,0.5221111606241706
44,0.4465900973183423
45,0.3850885708712468
46,0.36414199660513447
47,0.3423204946413776
48,0.2615839593768712
49,0.22441457919435948
50,0.23973796384110813
51,0.25270185633050346
52,0.31837794702966704
53,0.3410384727196316
54,0.36082996142542356
55,0.37487591498059203
56,0.4053645163372437
57,0.42738428375118787
58,0.42758991538777025
59,0.49721368210124695
60,0.47718271880026464
61,0.5425943558833879
62,0.5928277484116222
63,0.662167939439783
64,0.7469564324640459
65,0.8041033048276489
66,0.8687884045048975
67,0.928011527686607
68,1.0411389979291883
69,1.113136302783282
70,1.180917765771703
71,1.2500404943244163
72,1.359282039069214
73,1.461823376956069
74,1.5356561904664119
75,1.6240903702872416
76,1.74190758537938
77,1.839349802150302
78,1.9497471162458382
79,2.0630980169749407
80,2.1505052026485174
81,2.257174768398542
82,2.372530738383965
83,2.4678533897399646
84,2.5871657214761967
85,2.674341365517577
86,2.7757261291844486
87,2.8716976930357134
88,2.9592905245058745
89,3.0773473348422655
90,3.1610499239831924
91,3.2846035835923217
92,3.40227686020593
93,3.5178837816267645
94,3.6455588757911386
95,3.7466373706625618
96,3.889937544318542
97,4.0414947502675105
98,4.1485607171959415
99,4.253723422769546
100,4.363839128009779


==> csv/CFlips/MLP/DT.csv <==
i,j
0,0.0
1,51.816082985240726
2,53.269044419586564
3,54.59594146906725
4,55.62305466556127
5,56.16505985870167
6,56.79779112748185
7,57.27261130113692
8,57.8215755535042
9,58.33560801111064
10,58.67802056500694
11,59.024449378753296
12,59.36764826923962
13,59.702332569276265
14,59.940783016036264
15,60.05160036054885
16,60.233094377393876
17,60.55915957782773
18,60.71007958092117
19,60.8646560902036
20,61.02915227045608
21,61.21351130368638
22,61.46287068607551
23,61.65381514442045
24,61.86263043601691
25,62.030484726950576
26,62.11676936217657
27,62.29482493208746
28,62.413321306217874
29,62.521062571175094
30,62.591527663822504
31,62.704260135060295
32,62.76544769063451
33,62.88961419556526
34,62.95958469236396
35,62.9948977028575
36,63.017082214101606
37,63.06495326808788
38,63.08726503458917
39,63.07847160134433
40,63.07113958586817
41,63.07338834906204
42,63.120383836433206
43,63.14602111052755
44,63.17668751190169
45,63.18615598736363
46,63.16092435041918
47,63.144376832968916
48,63.155062884229125
49,63.19569428565278
50,63.21998366628099
51,63.22642076658941
52,63.24505767607134
53,63.302072096449685
54,63.325368255270426
55,63.38318514646642
56,63.40791136991233
57,63.430515429159826
58,63.44159077118789
59,63.486992878554304
60,63.4931241223122
61,63.59187161810406
62,63.62787291716429
63,63.64293973529704
64,63.6563646110215
65,63.685466717097455
66,63.716154132006906
67,63.74007396702645
68,63.7506147952055
69,63.80103318329663
70,63.83920746702862
71,63.849148463732234
72,63.86851487809639
73,63.91049782215724
74,63.917878917005325
75,63.93240404000039
76,63.93348472345376
77,63.94800573513538
78,63.97128244112481
79,63.977410979410195
80,63.99207340914582
81,64.00783522892642
82,64.02662949051037
83,64.00866817158696
84,63.99553070886408
85,64.00028540611778
86,64.01214795312984
87,64.01687214999548
88,64.02615923165249
89,64.03997549826971
90,64.04790509663934
91,64.04278568522763
92,64.07055209555446
93,64.08195581906318
94,64.09466788302053
95,64.1098205341741
96,64.14101528388512
97,64.14122322163885
98,64.13428195220126
99,64.1344318767699
100,64.13037060829362


==> csv/CFlips/MLP/LGB.csv <==
i,j
0,0.0
1,45.67859902394835
2,46.59969853832671
3,48.072677083703994
4,49.15173870919482
5,50.589651817772975
6,51.92147617464795
7,52.88931506833137
8,53.92571376954679
9,55.05050606147856
10,55.9066669869392
11,56.527352105258515
12,57.52706265704755
13,58.242223480744784
14,58.88183443228169
15,59.363657654838704
16,59.95946043665333
17,60.30256321309845
18,60.62230905314135
19,60.97126252955429
20,61.258564934357324
21,61.55335688519908
22,62.032733048644026
23,62.347552458136306
24,62.637917629162864
25,62.96396071789697
26,63.25257823790441
27,63.62606816790468
28,63.96294304884599
29,64.24867647186096
30,64.42930630453293
31,64.59289727999399
32,64.8422017811399
33,65.02305516339105
34,65.25109235992693
35,65.49485810825993
36,65.68105699079511
37,65.79355339893849
38,65.93427963893096
39,66.11609774719702
40,66.21142902038348
41,66.33687797104795
42,66.46543723761157
43,66.60563811248034
44,66.75581677622817
45,66.84441428492626
46,66.94479939021221
47,66.99135487900718
48,67.05925013744633
49,67.18808149963377
50,67.28109499044537
51,67.3579519964441
52,67.47812678327229
53,67.56235166841202
54,67.65264935148274
55,67.68602237650762
56,67.78335202097644
57,67.88349919308294
58,67.97886513769134
59,68.06620689130419
60,68.1499249681995
61,68.23348896349574
62,68.3286608905498
63,68.39946359153406
64,68.49241391527201
65,68.57064855370666
66,68.64248546525637
67,68.71978608775052
68,68.78731694992958
69,68.85487762797732
70,68.93549172109307
71,69.0348215208484
72,69.0925681825093
73,69.18603087205038
74,69.26227032631232
75,69.31689439766413
76,69.35554798406456
77,69.4154916077481
78,69.48581561102051
79,69.5350019513076
80,69.58778344602457
81,69.63476581622791
82,69.6647818355047
83,69.70660955395417
84,69.76528603017242
85,69.80877578207797
86,69.85454129998209
87,69.89221356780709
88,69.91769765246498
89,69.92475648637611
90,69.95549581480515
91,69.9548807265737
92,69.99933007066872
93,70.01519792297341
94,70.06307059633487
95,70.09447568910183
96,70.12428975850374
97,70.17401362113611
98,70.21819478545177
99,70.26264131700924
100,70.30002327464912


==> csv/CFlips/MLP/LR.csv <==
i,j
0,0.0
1,38.62575595153406
2,42.54363787139777
3,45.719166953198595
4,47.87686333204734
5,49.300944560177754
6,50.1132798015091
7,51.083317200582925
8,51.8210493315211
9,52.7504702574733
10,53.505665338478636
11,53.958176044536245
12,54.23665918299368
13,54.698321075775326
14,54.876236322075236
15,55.12877166723411
16,55.2812291417997
17,55.6393562380294
18,55.79283051178277
19,55.94456337643784
20,56.06683117250281
21,56.2918495445692
22,56.4253885714963
23,56.682665240865504
24,56.8641006452076
25,56.99112882020384
26,57.142701557250426
27,57.37891853139762
28,57.56473950191136
29,57.84007270246283
30,57.95576141258691
31,58.194516631417045
32,58.41889575452972
33,58.56906640482449
34,58.76580880121515
35,58.91231511151183
36,59.16032352814989
37,59.31393410764156
38,59.57468284898234
39,59.75538624384094
40,60.00926154405644
41,60.186478981346696
42,60.34512323971895
43,60.40418953668871
44,60.634015566757554
45,60.824352258240914
46,61.01084736044015
47,61.16732645443507
48,61.352022275702865
49,61.554642948980046
50,61.67126554882962
51,61.83395776545838
52,62.08031173130343
53,62.23322099563061
54,62.35357519287223
55,62.51344430735001
56,62.64146731890477
57,62.84089382453109
58,63.01585658698073
59,63.1427920078619
60,63.301935640453934
61,63.44085432511892
62,63.562596277994516
63,63.66316497809957
64,63.81197412066257
65,63.91458350511883
66,64.01734788878404
67,64.11695894427426
68,64.20644095100195
69,64.28842693193306
70,64.40554889376868
71,64.50730433855493
72,64.60388588867346
73,64.69821813352044
74,64.77385166156978
75,64.83961300674224
76,64.91476922519429
77,65.00198242322546
78,65.06027334314928
79,65.12373090646452
80,65.15951437065745
81,65.2393252863241
82,65.31847124016574
83,65.37217757175176
84,65.44813394704526
85,65.54480027887573
86,65.63399927467523
87,65.71216917783835
88,65.78557821902754
89,65.85118342165876
90,65.9209616849645
91,65.98574969254469
92,66.05768227917898
93,66.1224281010013
94,66.18647887638443
95,66.23328560676086
96,66.31737744651195
97,66.3822450459995
98,66.48841141797605
99,66.56742065341142
100,66.60917854502318


==> csv/CFlips/MLP/MLP.csv <==
i,j
0,0.0
1,45.64909907139334
2,48.59815174063516
3,50.75538609761101
4,52.09075255351118
5,53.704848745738964
6,55.39271318435675
7,56.88848387943839
8,58.06838447819385
9,59.282760574188714
10,60.04724074891381
11,60.774931248060014
12,61.436361027401254
13,61.88361788877748
14,62.29181924403046
15,62.79135988132372
16,63.27412632567005
17,63.69292756823494
18,64.02882524276703
19,64.4763103312561
20,64.87454646085095
21,65.34746642365523
22,65.6808029758309
23,66.00749191850755
24,66.43027656802319
25,66.76516595758304
26,67.05264171901462
27,67.3634651249744
28,67.60021388118662
29,67.79137112682533
30,67.95295678635541
31,68.15722846577705
32,68.2801257610169
33,68.42002099701186
34,68.51695947818479
35,68.60251242514855
36,68.73606615319281
37,68.80534620525331
38,68.87679124237376
39,68.93945486282307
40,69.04421342754753
41,69.15547940189508
42,69.17346126803737
43,69.24436774169376
44,69.32709504716065
45,69.35206564133996
46,69.36574159710744
47,69.44349648390886
48,69.4954045093885
49,69.56157778281997
50,69.59859339970617
51,69.68243408191084
52,69.72015285617725
53,69.80642632409806
54,69.9043403305069
55,69.9876548919651
56,70.04864639080813
57,70.10805689917822
58,70.15726417361502
59,70.21359678866496
60,70.22766872959944
61,70.27692179664294
62,70.32840030145404
63,70.38348022911708
64,70.41500054507893
65,70.45766115072287
66,70.46862789045042
67,70.5034487874421
68,70.54476821448363
69,70.61524948065279
70,70.65986900375258
71,70.68531015466392
72,70.71798794785663
73,70.74853745903113
74,70.78861151180757
75,70.82587264937024
76,70.86001996733802
77,70.90714798671259
78,70.92381001119017
79,70.94632727679698
80,70.95617092764513
81,70.96100224238424
82,70.99087351546196
83,71.0211094446209
84,71.04719788748406
85,71.06642414332102
86,71.06220372144965
87,71.09791510313356
88,71.08629200017046
89,71.09642571486559
90,71.10109768740182
91,71.1236245459162
92,71.11970783899223
93,71.12143592639526
94,71.1459179484683
95,71.17688754817897
96,71.19463887381862
97,71.217718557403
98,71.23631110733766
99,71.24736805603551
100,71.25668988036894


==> csv/CFlips/MLP/RF.csv <==
i,j
0,0.0
1,49.58293114542637
2,51.9383948680774
3,54.30686266623255
4,56.03146114864334
5,57.25245334619787
6,58.20371152401855
7,58.73921274590353
8,59.11562650819904
9,59.82164083726048
10,60.34187982624903
11,60.788187741307254
12,61.14868216430139
13,61.47905374467269
14,61.87287414965419
15,62.13929107678515
16,62.45123471685384
17,62.83092375463107
18,63.210632507501664
19,63.628502209910955
20,63.93036116473018
21,64.2496370732918
22,64.44215623902517
23,64.64479813663971
24,64.92084020403722
25,65.19316682753538
26,65.40790361102228
27,65.58131047713796
28,65.71565387133977
29,65.9095410065174
30,66.13182713963339
31,66.27403721405084
32,66.51287064128238
33,66.72512711574622
34,66.91052265500169
35,67.0852092526132
36,67.19261393088911
37,67.35521235520588
38,67.51376435175153
39,67.66858118419961
40,67.77318361888031
41,67.83542716278332
42,67.99368086197839
43,68.0907111430307
44,68.26749334561187
45,68.34613408050244
46,68.44680059523164
47,68.55723005489634
48,68.71266984059304
49,68.83296561867397
50,68.96664253538596
51,69.10021891638871
52,69.19762740074584
53,69.26617971576073
54,69.34387140115643
55,69.40835965835336
56,69.51973198484822
57,69.59648205535737
58,69.6800681916453
59,69.77346936827237
60,69.87212770805868
61,69.95580218684064
62,70.06286780731693
63,70.16448527608615
64,70.2715098259466
65,70.34963122462392
66,70.4293477730913
67,70.50060388212728
68,70.57051536830276
69,70.63964779996714
70,70.72096203345532
71,70.77333936048073
72,70.8391552825081
73,70.89870126363421
74,70.96556891108591
75,71.0174402080587
76,71.09097305128705
77,71.14911482098327
78,71.22331509049594
79,71.27526274578645
80,71.31460017494503
81,71.38092954064493
82,71.4320881203436
83,71.47239900721952
84,71.49372586871932
85,71.53695870239284
86,71.57928783745783
87,71.64545009910704
88,71.66530014185592
89,71.72669773002642
90,71.77314256219837
91,71.80150016086804
92,71.84555940839249
93,71.88249020909635
94,71.93703106601362
95,71.97862876848923
96,71.99960341883293
97,72.02058925273148
98,72.05285024590788
99,72.09119526830848
100,72.11824726957872


==> csv/CFlips/MLP/SVM.csv <==
i,j
0,0.0
1,57.95353390630159
2,60.31338159390651
3,63.184702593694325
4,65.24204067327344
5,66.83495113760573
6,67.90805870566044
7,68.9033388953479
8,69.09185448256981
9,69.66859953566781
10,70.0523187669735
11,70.48896881411531
12,70.8741887646372
13,71.28625651857982
14,71.35100978405704
15,71.59229980516132
16,71.86609053105927
17,72.11074588615845
18,72.14411845918265
19,72.29526136618128
20,72.38810213889352
21,72.54237558528645
22,72.56268219936018
23,72.57773683815238
24,72.59080477636182
25,72.72478146607702
26,72.73511733195907
27,72.81107787751502
28,72.7655150184157
29,72.79095857557824
30,72.80269706992334
31,72.89305848318621
32,72.84018090233994
33,72.85863356640287
34,72.80770804352032
35,72.82962423116916
36,72.8162122954774
37,72.855724586852
38,72.93792455864947
39,72.93216832412266
40,73.01512962386579
41,73.0683743286329
42,73.10916682504367
43,73.10687576060971
44,73.125552840728
45,73.13717577135442
46,73.189004667742
47,73.20132091775042
48,73.25119163014915
49,73.25926130111462
50,73.26761449979341
51,73.25615373870747
52,73.25873667782005
53,73.25078141966175
54,73.25735074151986
55,73.269005301823
56,73.27482234679465
57,73.26055678564705
58,73.27933276367672
59,73.30902189575113
60,73.32813991447858
61,73.33990764987283
62,73.34376667963875
63,73.3289738575138
64,73.30870869360741
65,73.32815891441274
66,73.33005819905195
67,73.34948457354184
68,73.32385559831076
69,73.3185013502644
70,73.31878877219522
71,73.35048459609798
72,73.34630776212815
73,73.37934317897657
74,73.37008017201997
75,73.37333078448835
76,73.3726111120131
77,73.35768262955776
78,73.37501783022591
79,73.37340037973323
80,73.38166752914543
81,73.38199309185961
82,73.42078583244621
83,73.39832874750421
84,73.38968615175595
85,73.36133155671185
86,73.35470717121531
87,73.35841078114412
88,73.35305355034771
89,73.35424003437575
90,73.35412507606259
91,73.35013143520936
92,73.34395743256263
93,73.35716918119834
94,73.37405723578956
95,73.39573081553536
96,73.40363330132537
97,73.3914915588071
98,73.40107781013484
99,73.40726932066057
100,73.41614849556555


==> csv/CFlips/MLP/XGB.csv <==
i,j
0,0.0
1,45.00070067264136
2,44.47356962683739
3,45.75409059363209
4,47.066496336478416
5,48.122197309412414
6,49.585335255173504
7,50.8704499176302
8,51.770762431929654
9,52.65746227489004
10,53.36921444586285
11,54.18383466308961
12,55.20598107516018
13,55.86084179273084
14,56.72679701083936
15,57.455767536829825
16,58.05687209720779
17,58.60531109864908
18,59.098017430060665
19,59.536971281898815
20,60.00308045723342
21,60.37962396280798
22,60.761162534208985
23,61.22251927066788
24,61.60789357782886
25,61.967779067899116
26,62.29185595093772
27,62.572808785317086
28,62.87341204698761
29,63.22867539043774
30,63.468906817205244
31,63.670367100797655
32,63.82597762601494
33,64.00815237172561
34,64.2883476961351
35,64.52747637731571
36,64.68577890329668
37,64.86585094663215
38,65.04237225630756
39,65.18720279159648
40,65.34048686738643
41,65.45387108208601
42,65.57295956498606
43,65.70166545930017
44,65.76355346586645
45,65.82778356110126
46,65.95239146971782
47,66.0742834397552
48,66.17963661781339
49,66.29411173501488
50,66.36279228058297
51,66.45257878935674
52,66.55320742527589
53,66.6548150375244
54,66.75494771276107
55,66.8624188311628
56,66.95907624890691
57,67.07741185923854
58,67.14417823868854
59,67.2489131939482
60,67.36397524956669
61,67.44278851959517
62,67.48582106563596
63,67.58386145937584
64,67.63997421899386
65,67.72434768145942
66,67.80963740341618
67,67.89059586754897
68,67.97609013475822
69,68.0788056534208
70,68.16275624598961
71,68.23423655722948
72,68.34101709863063
73,68.41140028673428
74,68.50891518018808
75,68.57297739162306
76,68.63905138405882
77,68.69512654225332
78,68.73693745995497
79,68.79676198010229
80,68.83827474374746
81,68.87165135319353
82,68.93415788912799
83,68.99611880416644
84,69.03665077998045
85,69.07109413271361
86,69.12645092776856
87,69.1528850454992
88,69.19971297444894
89,69.24289115302824
90,69.26856782510552
91,69.30187100494913
92,69.33321532148504
93,69.36341414639124
94,69.38285701080895
95,69.444562042712
96,69.44718387985148
97,69.47194203341783
98,69.52348693520709
99,69.54152362787971
100,69.56994783430937


==> csv/CFlips/MLP/lferm.csv <==
i,j
0,0.0
1,1.6708408650401942
2,0.6464562870698352
3,0.032135277905965154
4,0.03901968043907189
5,0.19173726506640776
6,0.20994402944565138
7,0.028166764668277722
8,0.01760422791728189
9,0.07064276201965569
10,0.23845924893326753
11,0.49978188575976645
12,1.038407464675366
13,1.5684152509277993
14,2.0440401262306302
15,2.424451849107868
16,2.7028388178655547
17,3.1044591541330426
18,3.5725169165928676
19,3.9974798157911735
20,4.601157160382034
21,5.026972408115064
22,5.486797324023648
23,5.951343208111904
24,6.501386559805415
25,6.94095287874303
26,7.496793266331949
27,8.048790127756902
28,8.564096501242009
29,9.112914631821038
30,9.561251823941056
31,10.067698121034649
32,10.659187592102448
33,11.16402608747298
34,11.668645941289242
35,12.107643501678165
36,12.56490575990749
37,13.05635491535891
38,13.534015800437029
39,14.016956273198648
40,14.49474776952379
41,15.010998105274403
42,15.380011068969214
43,15.816107695497376
44,16.180106925471176
45,16.609334556148927
46,16.98291151046365
47,17.38221153585963
48,17.804876794600062
49,18.225179742386818
50,18.68499829402042
51,19.07821458468191
52,19.503033064673925
53,19.888590337251692
54,20.321774904098337
55,20.754684506494694
56,21.116323241622386
57,21.520243684030746
58,21.89967955673817
59,22.251785923234213
60,22.613786227803853
61,22.97036551220451
62,23.298056966271172
63,23.64843720201988
64,23.97985314080881
65,24.325684638332202
66,24.633089612941436
67,24.92828884303901
68,25.215815663980436
69,25.483569965926893
70,25.801401493581768
71,26.074138057428538
72,26.34634432982195
73,26.579739917852947
74,26.823906904483533
75,27.055790036608602
76,27.272194795411142
77,27.483095557225866
78,27.7179485318048
79,27.97448597629802
80,28.235600830480443
81,28.476726345824634
82,28.72834706524713
83,28.949208424171438
84,29.185963907958623
85,29.424618247669905
86,29.645161905713245
87,29.851759008442116
88,30.074109344854946
89,30.29917766456488
90,30.50483844037047
91,30.736990720870786
92,30.965088867022523
93,31.178558663153616
94,31.352114368552215
95,31.562640294134855
96,31.724774230310203
97,31.881263121778417
98,32.080359726263396
99,32.25293966516108
100,32.423722989691115


==> csv/CFlips/MLP/zafar.csv <==
i,j
0,0.0
1,43.611820231717395
2,43.487733530155225
3,43.758421982812635
4,44.36057259325824
5,44.17249575091767
6,43.972456025116195
7,43.90869966036239
8,43.8355317953114
9,43.806311135787965
10,43.63677300089919
11,43.32868155686428
12,43.33001532603234
13,43.44513854633617
14,43.439196790721475
15,43.44366271891347
16,43.420209542316826
17,43.47511673769277
18,43.52935909792217
19,43.54439091044067
20,43.62353482891828
21,43.62275127617416
22,43.66294462990566
23,43.74214107742941
24,43.77526594844102
25,43.7860088435041
26,43.75456746883844
27,43.78579617002026
28,43.75120314040058
29,43.65311436197331
30,43.59428219313388
31,43.493363657749015
32,43.42330959377986
33,43.311250219814426
34,43.2723020478029
35,43.262355707793404
36,43.242146442244724
37,43.19107567673589
38,43.114234964097875
39,43.032514561640724
40,42.880859837890334
41,42.693719849527504
42,42.56917110115489
43,42.36600848760996
44,42.15602913936715
45,41.94226817775061
46,41.74411627804852
47,41.59002569258433
48,41.38407881282958
49,41.20249227813545
50,41.0370059385551
51,40.88477406414907
52,40.656358619812096
53,40.48273620487567
54,40.291279910656186
55,40.15991687129673
56,39.980736452517185
57,39.79929560356241
58,39.63773010940911
59,39.48815462212329
60,39.29048815335873
61,39.09199272369446
62,38.951314195194314
63,38.75978003342031
64,38.57501955254216
65,38.42628528507905
66,38.25440805580094
67,38.045309648507775
68,37.83943851987321
69,37.656011849436396
70,37.497927454623266
71,37.30292357548558
72,37.11066081011978
73,36.943868536783924
74,36.78227960827306
75,36.605926818752636
76,36.45088511675861
77,36.24019822565229
78,36.08515680492675
79,35.876080355947465
80,35.702228312758805
81,35.49221998764523
82,35.309440102370424
83,35.0927814209859
84,34.90060407724691
85,34.70470190256436
86,34.53165108780969
87,34.338781290715545
88,34.14700085088543
89,33.97588305067004
90,33.79785533477158
91,33.55835016474132
92,33.36067602260292
93,33.16815595469902
94,32.95050625437717
95,32.76332395535806
96,32.570920331412424
97,32.39524634910849
98,32.28480820917741
99,32.223423420009425
100,32.20746090480533


==> csv/CFlips/RF/Adv.csv <==
i,j
0,0.0
1,0.8262591064335965
2,0.09898619855108137
3,0.09622140591996597
4,0.36732422375692764
5,0.19508178157124334
6,0.10483861888689461
7,0.38731693832424696
8,0.6200047481573101
9,0.8377211309831374
10,1.158953060772685
11,1.5284411825194546
12,1.7464466620162113
13,2.060062146321858
14,2.1582411207568946
15,2.3968897903971644
16,2.329065660677788
17,2.41088554272536
18,2.44834252612927
19,2.1748967215311765
20,2.080679463515928
21,1.9450564514351214
22,1.837358221221372
23,1.7449462167555367
24,1.4942441818481242
25,1.370211362600692
26,1.3147104746322498
27,1.174328655736744
28,1.119418181671989
29,1.0380183592260437
30,0.9373375477364476
31,0.9325799895559328
32,0.8931930598390352
33,0.8543404896446276
34,0.828009135442116
35,0.7753561757693319
36,0.725918104301897
37,0.6265470243020914
38,0.6197113211419207
39,0.6499529539506739
40,0.6408959020790377
41,0.651525988669512
42,0.5927807645722396
43,0.5671062875596391
44,0.5240798387812973
45,0.48529671136294894
46,0.46348210638404197
47,0.457892141256508
48,0.36618291901011446
49,0.3229009527399853
50,0.3383251912657457
51,0.3556902315019883
52,0.42639635527067554
53,0.4153373889772283
54,0.43763098733798245
55,0.46079445781873574
56,0.47897549035973697
57,0.4918011045980393
58,0.5078015791599313
59,0.5543191762800959
60,0.5594715173363483
61,0.6206518431641825
62,0.6526339207963474
63,0.722853339156778
64,0.795415164654024
65,0.8583172017660416
66,0.920270333806414
67,0.9794311881815858
68,1.0930676822387255
69,1.1719092922262533
70,1.2319854484380386
71,1.3043600040643852
72,1.4063495753017605
73,1.5138331662916542
74,1.5975912825868832
75,1.6741239911799184
76,1.7933553380484994
77,1.8969053269017735
78,1.9997766770885548
79,2.1166192424971655
80,2.2109341009173846
81,2.3158526084551525
82,2.4414822977581423
83,2.5519073909619223
84,2.652517574287778
85,2.745513878049451
86,2.8557083407951964
87,2.9558955803282174
88,3.0652286674630815
89,3.1755854230273
90,3.26349224323706
91,3.393786323855295
92,3.51731397940857
93,3.6318662105661375
94,3.7513487742666385
95,3.8626638185360562
96,4.006565306386641
97,4.152870950496535
98,4.2544842247057275
99,4.363004319295449
100,4.476772265187613


==> csv/CFlips/RF/DT.csv <==
i,j
0,0.0
1,52.19150025601121
2,53.55270737326658
3,54.79806707628744
4,55.677803379410776
5,56.19572452636406
6,56.88481396142133
7,57.34858459512272
8,57.90952906699745
9,58.4340737489683
10,58.714084558548834
11,59.110060446460224
12,59.38454346791891
13,59.73838149816815
14,59.91663466461269
15,60.004492477988705
16,60.18107444590147
17,60.474472046877366
18,60.61357323693534
19,60.77197121066276
20,60.95456394922955
21,61.17346938774923
22,61.454326843145836
23,61.62816879907034
24,61.85456821616925
25,62.05463755393997
26,62.18723976355836
27,62.38011592529683
28,62.51036637772775
29,62.62701029614038
30,62.7398782093422
31,62.84179957101879
32,62.91475940173838
33,63.06427230389767
34,63.15098216705408
35,63.17036976080095
36,63.22766053852236
37,63.284163854433956
38,63.307291365889405
39,63.289599545353475
40,63.27669656571683
41,63.280158640947946
42,63.32631574134429
43,63.34065340314074
44,63.362398050611915
45,63.3856866521933
46,63.37591195898034
47,63.36052048363868
48,63.387726338288935
49,63.420032759641735
50,63.44736028819506
51,63.46610508001842
52,63.485359766315376
53,63.532786313951185
54,63.56335609711219
55,63.631996395815214
56,63.652862354612935
57,63.69103522374189
58,63.69586215093479
59,63.730927399202024
60,63.72630400725973
61,63.81444927697215
62,63.84796977236325
63,63.85768943179992
64,63.880616216574424
65,63.91898628764323
66,63.94785377618875
67,63.97417086527639
68,63.97541119048711
69,64.03545049762309
70,64.07848656041988
71,64.08226396112715
72,64.10878234061967
73,64.1539025494695
74,64.17447959390894
75,64.18875758157411
76,64.20097747943693
77,64.21737973218859
78,64.2383586572573
79,64.24897760366653
80,64.26234326919565
81,64.29074237068872
82,64.29924642593892
83,64.28757922023102
84,64.28203238215836
85,64.28746125621657
86,64.30162017059558
87,64.30161888743375
88,64.32094969618333
89,64.31801279729234
90,64.32449239301005
91,64.31220114483153
92,64.33243968806795
93,64.35565830355908
94,64.36742017276796
95,64.38103319181775
96,64.40598461326996
97,64.40908161560179
98,64.39766066164422
99,64.39288588481534
100,64.38393636659129


==> csv/CFlips/RF/LGB.csv <==
i,j
0,0.0
1,45.89082978487265
2,47.495310171044274
3,49.05831673958649
4,49.873188744810065
5,51.33285216960655
6,52.70830772830341
7,53.55809589511988
8,54.53267732206046
9,55.63908764569175
10,56.43673649609396
11,57.025335950561654
12,57.964081482221275
13,58.69307752572512
14,59.338014287074046
15,59.7877080034124
16,60.37680607095166
17,60.64633344823794
18,61.02586499462523
19,61.4058069573681
20,61.679874223055286
21,61.98180638513608
22,62.45844974087673
23,62.782757262513265
24,63.143231936586645
25,63.498276054781435
26,63.820542791110725
27,64.14839294482164
28,64.4868044979807
29,64.76348700905258
30,64.93036529160088
31,65.11057022566557
32,65.34953893252828
33,65.54184186326982
34,65.76476187497538
35,66.04448233124364
36,66.23222140229294
37,66.35331288247873
38,66.5166856648452
39,66.70233959666398
40,66.79386273480722
41,66.92684969679321
42,67.05397480178357
43,67.18899250533623
44,67.35647081904747
45,67.43799537819147
46,67.53956005162932
47,67.60592344688018
48,67.67875215397642
49,67.81700186845227
50,67.89593207599556
51,67.98039793859569
52,68.09422322242875
53,68.18703008367513
54,68.27608682054137
55,68.30556786920623
56,68.39784601319978
57,68.48504334257309
58,68.57545232403433
59,68.64806730251824
60,68.72356233792303
61,68.80356849946278
62,68.89638252864337
63,68.97683056266143
64,69.07495384140438
65,69.14052049173497
66,69.21658073569937
67,69.28549467117755
68,69.35735248522546
69,69.42321684518882
70,69.51272021494589
71,69.60858268954978
72,69.6591388877722
73,69.7464782295677
74,69.81464743966768
75,69.86600349020047
76,69.89242615417035
77,69.94228616779779
78,70.00473966107137
79,70.05180878822856
80,70.10643218448473
81,70.16240746106898
82,70.19453811039138
83,70.22952272452856
84,70.28010614406458
85,70.32371980752225
86,70.3704459975016
87,70.41342262958352
88,70.4406716119144
89,70.44506708463163
90,70.47079133335899
91,70.4673620702723
92,70.49728646662247
93,70.51203136903536
94,70.5567963324592
95,70.58271166307198
96,70.61480287797254
97,70.654021403601
98,70.68968615622035
99,70.72811430976708
100,70.76050221427053


==> csv/CFlips/RF/LR.csv <==
i,j
0,0.0
1,40.919309020113815
2,44.592204611926135
3,47.279096660085784
4,49.06420360130447
5,50.494362223490725
6,51.39523226472524
7,52.26541810519974
8,52.95695790049334
9,53.81731761399236
10,54.560144920488526
11,55.03112401282007
12,55.358816428635556
13,55.76187411436092
14,55.966419286571266
15,56.152459124359794
16,56.31678258847991
17,56.61457222844956
18,56.71042786204405
19,56.787865350739104
20,56.95092008641474
21,57.09859618971109
22,57.19157721401845
23,57.4410720922432
24,57.610421302723346
25,57.74518092386978
26,57.94665110867457
27,58.12341708028454
28,58.33682411811789
29,58.608048512493895
30,58.71308020293857
31,58.9487705309803
32,59.16167530714794
33,59.319000690329744
34,59.52616744949151
35,59.65076650345203
36,59.89035542339094
37,60.034937519455674
38,60.3385142162872
39,60.51936239167736
40,60.7229828874549
41,60.89455148586006
42,61.05425788209125
43,61.105688639009394
44,61.35002264474082
45,61.528219114771076
46,61.70476072175376
47,61.836815131634026
48,62.01850909342501
49,62.22567612563343
50,62.34197706018679
51,62.4990099887697
52,62.728378660536265
53,62.89775869559263
54,63.041004481205775
55,63.18952004618986
56,63.30485147939182
57,63.49219561612254
58,63.66415513660835
59,63.778808785656025
60,63.92733649475707
61,64.06075653962614
62,64.18273216937747
63,64.28924266801464
64,64.41763836724049
65,64.53324921455604
66,64.6366722900562
67,64.73394298391813
68,64.81424571052108
69,64.88954029079268
70,65.00901993338637
71,65.10437702741152
72,65.19998144674338
73,65.29684913446638
74,65.37778863045142
75,65.4312329471092
76,65.49559673109005
77,65.58462066177057
78,65.64704011645682
79,65.70823092530642
80,65.75365479671872
81,65.84082711461834
82,65.91485219782152
83,65.98235284222669
84,66.06031513119255
85,66.14740188980092
86,66.24304529346692
87,66.3117578133845
88,66.39893632997129
89,66.45940250985527
90,66.52305353736509
91,66.58993480758986
92,66.6668937606883
93,66.72828318068981
94,66.79497659078214
95,66.84769198009595
96,66.94338884596264
97,67.02292367741862
98,67.12448305812305
99,67.20129291028144
100,67.24801851938344


==> csv/CFlips/RF/MLP.csv <==
i,j
0,0.0
1,44.72323890955975
2,48.861737356334515
3,50.81198289914287
4,52.15436902161683
5,53.541229661976
6,55.24207411052124
7,56.65654617273394
8,57.8516285793317
9,59.00771315404893
10,59.86536667383727
11,60.60127930179326
12,61.267971443894965
13,61.676426076505784
14,62.10023682833959
15,62.597716468961664
16,63.07798034631676
17,63.540743581897246
18,63.89091656783981
19,64.34448622709552
20,64.78589589804452
21,65.25300990714206
22,65.60301753423883
23,65.93181679390005
24,66.36284802317736
25,66.7272291083498
26,67.02599433598641
27,67.3205741445049
28,67.5567062552202
29,67.765028382981
30,67.94613436675938
31,68.12410519662396
32,68.2377017141794
33,68.40554531877375
34,68.50123600634498
35,68.59369658729184
36,68.71428921308294
37,68.76473249923168
38,68.85285831685538
39,68.91199075924486
40,69.01372784218982
41,69.12476285282568
42,69.1200052335534
43,69.17432907575751
44,69.25835027293772
45,69.282554784347
46,69.29479713130789
47,69.3873438076962
48,69.46239239346319
49,69.51921063075982
50,69.54435661632104
51,69.63916293713092
52,69.68585346925624
53,69.75449587943547
54,69.86110778859658
55,69.93443368572663
56,69.9814286739447
57,70.03843896538783
58,70.07542517916923
59,70.11487799490564
60,70.1207141075126
61,70.17413631436173
62,70.21978305451313
63,70.25242975662161
64,70.282363016325
65,70.32303291700282
66,70.34092967318989
67,70.38023213982004
68,70.41571305112234
69,70.48300560860041
70,70.54080345882916
71,70.56967606600593
72,70.60307216144197
73,70.62901569262677
74,70.66926105509961
75,70.69809888009924
76,70.73965960173913
77,70.7772075984721
78,70.79363915182712
79,70.82320074241615
80,70.83532228133693
81,70.83491136624706
82,70.86823056892878
83,70.90960217704054
84,70.92262240402285
85,70.94159379987866
86,70.94697124131238
87,70.99171177387475
88,70.98760029786942
89,71.00290163392302
90,71.00796604434441
91,71.03300578894218
92,71.02964388379965
93,71.03484495365771
94,71.05820846783321
95,71.08946866596757
96,71.10917705566655
97,71.14314517385554
98,71.16604849425393
99,71.17696781659099
100,71.18777066457865


==> csv/CFlips/RF/RF.csv <==
i,j
0,0.0
1,48.40327956670263
2,53.20394710526012
3,55.85052348072067
4,57.5470489621045
5,58.65581916509506
6,59.51628095690068
7,60.19216905112474
8,60.46974532370518
9,61.266336216622115
10,61.73634454791417
11,62.105863576680434
12,62.47921325908648
13,62.82049139907451
14,63.234218815759576
15,63.50626517813307
16,63.78820093699835
17,64.12926482925545
18,64.49968953853103
19,64.8910683593521
20,65.23266888335012
21,65.55874853590137
22,65.76001163993942
23,65.96697648677807
24,66.2460500339933
25,66.51748314064471
26,66.71536731854526
27,66.87617447417877
28,67.01573056983514
29,67.14988206211703
30,67.38957521208853
31,67.55881741940044
32,67.79542119130464
33,68.02490276991371
34,68.18449127868342
35,68.3738649916794
36,68.48255117690866
37,68.65598789439774
38,68.81983267671669
39,68.95144284573662
40,69.0293362031753
41,69.09974606330867
42,69.26498667629869
43,69.36100084907666
44,69.54428976836219
45,69.59273318209276
46,69.70599328467397
47,69.77626661742336
48,69.92552469167937
49,70.0313816983564
50,70.15895964439105
51,70.27749088522893
52,70.3528734961939
53,70.40853940200905
54,70.47288331825945
55,70.52795172717522
56,70.62842551300302
57,70.70299346034727
58,70.78920909505884
59,70.87317497708389
60,70.95974448151745
61,71.03201610125296
62,71.1329352869364
63,71.23157895099952
64,71.32927605812316
65,71.40272950327477
66,71.48389716199839
67,71.55021730059775
68,71.6272017792539
69,71.70414376105956
70,71.77843098492686
71,71.82026538020106
72,71.88906897172002
73,71.94295279205498
74,72.01238117292812
75,72.05670094653341
76,72.12395213759332
77,72.18500285931414
78,72.25118854218043
79,72.30904142897803
80,72.36179549339879
81,72.42775788077041
82,72.47888029910285
83,72.50949573951758
84,72.52302674573029
85,72.5666063514673
86,72.61092871840539
87,72.68061810193286
88,72.697127992493
89,72.7460221036396
90,72.78717713427704
91,72.81772235906061
92,72.86504149187581
93,72.90022237510344
94,72.95949803781735
95,72.9885918495041
96,73.01050997640924
97,73.02978228322544
98,73.06505963765468
99,73.10770805757144
100,73.13406238384984


==> csv/CFlips/RF/SVM.csv <==
i,j
0,0.0
1,59.168611889194345
2,60.99420323684434
3,63.587768440703286
4,65.55652816681594
5,66.87737317148411
6,67.93320105819468
7,68.90472855808305
8,69.04275599127874
9,69.64532109139331
10,70.09309835044432
11,70.52704920351334
12,70.97287062972654
13,71.34998443821227
14,71.47747988083475
15,71.78734827263509
16,72.02687324929278
17,72.26984584682872
18,72.26661652314611
19,72.45603797073738
20,72.5448373793893
21,72.69724556488609
22,72.71920889567285
23,72.7401081205356
24,72.76254020125874
25,72.88837535013275
26,72.87776221598985
27,72.95679588707245
28,72.902397069932
29,72.92475610933268
30,72.93645606389977
31,73.04111070950924
32,72.98353369124723
33,72.96621678973952
34,72.90959521062632
35,72.93415143834561
36,72.90721072378864
37,72.9609125932584
38,73.02338771765314
39,73.01490539234923
40,73.09460589790751
41,73.15204808209805
42,73.19023905858013
43,73.1992667868119
44,73.23938792688091
45,73.25343223708512
46,73.30538133126913
47,73.30662998058992
48,73.35280176884862
49,73.35438937479138
50,73.34571272952923
51,73.32946577323017
52,73.3601399961623
53,73.33933049109912
54,73.35903908887947
55,73.36925982513542
56,73.35890606241787
57,73.33400221686443
58,73.3491768354772
59,73.37910870562223
60,73.39664384271524
61,73.40130132197889
62,73.39847318855145
63,73.39128243889505
64,73.38697284468633
65,73.41640929875402
66,73.40741094416866
67,73.42400973655766
68,73.40571277529891
69,73.40178825152515
70,73.41252612155263
71,73.4448192422439
72,73.438440190884
73,73.46754302938086
74,73.45243878331391
75,73.46139641040888
76,73.46271622683444
77,73.45833282807364
78,73.4757834757764
79,73.48376551745196
80,73.4951223544902
81,73.49379738177133
82,73.52964898695892
83,73.51142197172703
84,73.50039089709253
85,73.48365097672324
86,73.48393427137685
87,73.49672755436083
88,73.50172329031915
89,73.50957456810158
90,73.51036387675096
91,73.51273168047226
92,73.50695321709918
93,73.52034806129726
94,73.53598700962377
95,73.55147376921501
96,73.56140839608747
97,73.56278429844315
98,73.575988156325
99,73.58657163454521
100,73.59683301743726


==> csv/CFlips/RF/XGB.csv <==
i,j
0,0.0
1,46.00438194798876
2,46.39238168486941
3,47.76137780048662
4,48.81245920385678
5,49.88887258448408
6,51.26487846756115
7,52.25409370949219
8,53.14102434358794
9,53.99922750877797
10,54.66709845214469
11,55.44023949373826
12,56.379723286219196
13,57.01760135638176
14,57.94808526509786
15,58.540001720389355
16,59.01913433756602
17,59.492286944068994
18,59.95712505080489
19,60.39454043474284
20,60.8831876900598
21,61.21259435367582
22,61.62429234943304
23,62.09174326861719
24,62.4903227765094
25,62.8031068314809
26,63.132882631279905
27,63.44006905568605
28,63.720363841910874
29,64.07580836331312
30,64.34314633310608
31,64.54670440653946
32,64.74676508760726
33,64.955580221704
34,65.20780767765925
35,65.43763024945775
36,65.59810863339821
37,65.80215481560263
38,65.9756505477638
39,66.13872847218481
40,66.29893765590427
41,66.41520592476796
42,66.55148933462728
43,66.68017486840759
44,66.73824898719117
45,66.79736610854347
46,66.91604075004187
47,67.03479429486944
48,67.13671618705766
49,67.24834236402555
50,67.29784292790364
51,67.39690203836388
52,67.4879124715748
53,67.58002439676444
54,67.6802071895591
55,67.78980173593675
56,67.87703221692514
57,67.99417533454965
58,68.06588398567764
59,68.16985790271832
60,68.27659655211875
61,68.3621687565032
62,68.41768112586946
63,68.51070713144959
64,68.54594973409097
65,68.61219604565235
66,68.70065382686855
67,68.77686087975266
68,68.86638079728635
69,68.9683450933942
70,69.04314288749589
71,69.10544861444428
72,69.20756962680812
73,69.28694744690769
74,69.37433544944906
75,69.43716964614843
76,69.51303891847688
77,69.57946258083709
78,69.61055103118576
79,69.66315864445764
80,69.69704851008028
81,69.73727927293409
82,69.78852343309731
83,69.8512760340032
84,69.88623103076776
85,69.92643732626044
86,69.98047316047412
87,70.0004100333523
88,70.04114171226483
89,70.09321858951789
90,70.1140239764563
91,70.14664673884002
92,70.17118318095143
93,70.19672355559423
94,70.2113050210174
95,70.27752266273859
96,70.27138761264106
97,70.28743955467684
98,70.33303641196389
99,70.34736174799545
100,70.37718437094779


==> csv/CFlips/RF/lferm.csv <==
i,j
0,0.0
1,2.1065300085781793
2,0.9333537825531621
3,0.2977184793869796
4,0.1768263138473607
5,0.2505094395299281
6,0.35118602211388605
7,0.15409481645950507
8,0.1512078063928577
9,0.25079598908880385
10,0.12725242606692078
11,0.16331992766746595
12,0.6274743391599351
13,1.124625613230613
14,1.575602751879181
15,1.9414904875297871
16,2.2533449369607403
17,2.679107169801746
18,3.1463901376573347
19,3.5780639662919
20,4.1690787301408605
21,4.61527605002799
22,5.073774374546069
23,5.546182289179594
24,6.1003511208952474
25,6.5396268733970615
26,7.114419389223421
27,7.678071918003766
28,8.192296640753138
29,8.742810632127146
30,9.189431075385652
31,9.713533737773218
32,10.30954129439413
33,10.81821236767814
34,11.336062411411056
35,11.761833217547942
36,12.233811469490885
37,12.726804284025928
38,13.204855359480263
39,13.696109583762432
40,14.182394736993743
41,14.703071914517313
42,15.09885564386547
43,15.514896843746406
44,15.920988784246319
45,16.380537163195452
46,16.761449233452915
47,17.18952123180197
48,17.6092529213372
49,18.034313817936688
50,18.481307525634953
51,18.88649293105308
52,19.304578598562035
53,19.715721702524284
54,20.133616937796788
55,20.570415972269377
56,20.9391656565297
57,21.35309730081328
58,21.737838750250493
59,22.088528713603583
60,22.45027551088514
61,22.79324116921226
62,23.130453987143383
63,23.48512272833552
64,23.81924155663468
65,24.175726166424514
66,24.481270552452855
67,24.767396943269016
68,25.04635767544665
69,25.325198355575914
70,25.632272299855142
71,25.907104090985765
72,26.194609780280192
73,26.41215494519339
74,26.659128547518865
75,26.904307425993316
76,27.123364366715432
77,27.33492683813409
78,27.579333023835986
79,27.82617292891247
80,28.08059438355974
81,28.317484103550715
82,28.56968160166069
83,28.798409584033607
84,29.036654107790934
85,29.27967934184525
86,29.494122992731096
87,29.688758110600645
88,29.90510495439646
89,30.131303542405544
90,30.34257216869625
91,30.579932545056042
92,30.803368659056968
93,31.02271344323114
94,31.193038142665774
95,31.400854589496728
96,31.56043258970052
97,31.7112593975943
98,31.90243162951679
99,32.0743799821433
100,32.24921191993853


==> csv/CFlips/RF/zafar.csv <==
i,j
0,0.0
1,43.52694793500511
2,43.504295385315665
3,43.554415994172935
4,44.19700396689747
5,44.01698007607391
6,43.851069395257674
7,43.866104407965906
8,43.83175002984999
9,43.79899146196956
10,43.58954464443963
11,43.349832781655536
12,43.36844560431491
13,43.461258186789905
14,43.50587481626724
15,43.482465075679784
16,43.48400452362948
17,43.5141894363033
18,43.6232963429034
19,43.6246184672087
20,43.675354075074765
21,43.67510557793848
22,43.7307516425099
23,43.79935963978656
24,43.84288794292959
25,43.81318771494638
26,43.810507358524575
27,43.821210870594896
28,43.79889611113789
29,43.73742229844069
30,43.661387459658755
31,43.56816825231491
32,43.48957859869549
33,43.382099971018164
34,43.323676203869894
35,43.3347655847177
36,43.318492883118125
37,43.2650564653005
38,43.22108291083961
39,43.12004620369098
40,42.98262092456689
41,42.81593280703088
42,42.70068208719993
43,42.48060080462834
44,42.28060987757419
45,42.07749050151557
46,41.85941540953967
47,41.70411972899615
48,41.49464426078818
49,41.293848174607064
50,41.14215236566754
51,40.96404572783828
52,40.72603935344633
53,40.545961214862274
54,40.360308212261074
55,40.21272937493323
56,40.037634856200995
57,39.85695643749206
58,39.69233164342526
59,39.527698961264136
60,39.3361418891498
61,39.129987428522874
62,38.997716373813944
63,38.810379471116164
64,38.61910305853577
65,38.47132369775224
66,38.28205999514252
67,38.06823057683168
68,37.87159958477871
69,37.69203668911099
70,37.52997426510246
71,37.33287740789014
72,37.12654891381
73,36.96237796723824
74,36.79871503720588
75,36.60759281362145
76,36.44876904379426
77,36.22993609775459
78,36.073593206295826
79,35.882281854108015
80,35.71222736477094
81,35.51411002211276
82,35.32472407807788
83,35.119788876791816
84,34.92549157331448
85,34.74235835071654
86,34.55789740934306
87,34.36148393218032
88,34.17671149567968
89,34.00571282537237
90,33.82269127713796
91,33.587493009394564
92,33.390180798849926
93,33.197770651152425
94,32.988367222424436
95,32.81621415071742
96,32.623666470816076
97,32.446128145828695
98,32.33529526570497
99,32.272466636954654
100,32.25323280615318


==> csv/CFlips/XGB/Adv.csv <==
i,j
0,0.0
1,6.607268419073609
2,5.848255136341233
3,4.963349675876437
4,4.872157312243569
5,5.232356312426479
6,4.940296734378823
7,5.221601330885779
8,5.5158256195860815
9,5.725798424820994
10,6.064371646806379
11,6.4401068643049015
12,6.639913374878109
13,6.90116008111541
14,7.026239347874185
15,7.236568771931186
16,7.144212523717165
17,7.152549997929906
18,7.190478942516574
19,6.959505941766228
20,6.796983211163578
21,6.6432055055505685
22,6.4968708652889084
23,6.325084166128249
24,6.01223042024866
25,5.883628237603837
26,5.81923643737742
27,5.652383617783087
28,5.574368440677134
29,5.45030459177584
30,5.341119319839898
31,5.31484851582367
32,5.220025356628355
33,5.132817108561646
34,5.094159915190012
35,4.994467018834392
36,4.922319399893738
37,4.80647842671948
38,4.780351532853203
39,4.750358180075224
40,4.754315202417729
41,4.71178380572573
42,4.648947183259992
43,4.603508297197976
44,4.540522447719681
45,4.47278864604975
46,4.42862515322237
47,4.392911312710275
48,4.284532054182058
49,4.22390144857507
50,4.206172280601898
51,4.204400607465558
52,4.262023699528463
53,4.257771189951846
54,4.256082434063394
55,4.26854079083256
56,4.29887764832268
57,4.289432198377199
58,4.284573848848247
59,4.332731296855805
60,4.31459238353731
61,4.368158707483786
62,4.395268875202383
63,4.457700115140597
64,4.52586653213568
65,4.567326123050819
66,4.614012090387398
67,4.667737608203346
68,4.774341430190816
69,4.826524311889017
70,4.88061777846675
71,4.9409583227777745
72,5.043233629894431
73,5.145306234359616
74,5.218528712781264
75,5.292948946401545
76,5.402225837373784
77,5.510728399311191
78,5.621934229219725
79,5.7354419528318275
80,5.831903360654465
81,5.939225425444448
82,6.056333031758953
83,6.161496079191259
84,6.2553854028899565
85,6.346830994891121
86,6.443514058566464
87,6.540454524466853
88,6.6378559626040925
89,6.7513880845540655
90,6.848619017497235
91,6.979187891350094
92,7.089984575996802
93,7.2148643311895455
94,7.358707144367067
95,7.468396668085568
96,7.603429205313461
97,7.75280988135038
98,7.849089201750438
99,7.962499030702155
100,8.073284273589316


==> csv/CFlips/XGB/DT.csv <==
i,j
0,0.0
1,52.47251540064712
2,53.21350880984701
3,54.262078805824075
4,55.20920208664491
5,55.84331747735466
6,56.44142810579836
7,57.13091110773369
8,57.846396339638
9,58.410691766242046
10,58.83252299183194
11,59.25603028491122
12,59.64143950229864
13,60.00950610182474
14,60.27266127669952
15,60.39467738613483
16,60.64391055297834
17,60.918016842837005
18,61.102597200903574
19,61.27289209121131
20,61.41961285334463
21,61.61880316072237
22,61.877640550611034
23,62.08205525088069
24,62.29841541296642
25,62.46209863556514
26,62.564243898523024
27,62.75783370211576
28,62.90316362586418
29,63.0207594588782
30,63.10627369959515
31,63.207418426439624
32,63.27241456475977
33,63.39728441442524
34,63.49370237724044
35,63.52165183990174
36,63.55738183490629
37,63.61597396848174
38,63.6272638543269
39,63.6127239854492
40,63.6088978431955
41,63.595079993479
42,63.627303233926646
43,63.652486759447676
44,63.69101945626571
45,63.69665040459526
46,63.657544909092564
47,63.65793407244732
48,63.685912015627586
49,63.73034186303638
50,63.73743375704163
51,63.74578623422429
52,63.74769909446996
53,63.7920041145064
54,63.82265371578521
55,63.87535316503306
56,63.899827708238924
57,63.9372660686954
58,63.940784000681724
59,63.97322432651271
60,63.98052563779792
61,64.07749362752516
62,64.12397574136091
63,64.12949888150453
64,64.14309194600743
65,64.17478643352145
66,64.1823150904982
67,64.22127275496385
68,64.2278705163969
69,64.28641489935191
70,64.31564394228805
71,64.31359181485944
72,64.33827018559691
73,64.38327224118808
74,64.40332667284382
75,64.41704050682932
76,64.42397514639774
77,64.43025406881162
78,64.4578961061792
79,64.46121282960016
80,64.47561957008932
81,64.50201614294039
82,64.50064841925176
83,64.49001060337118
84,64.47792051279473
85,64.48727119706099
86,64.50260084311837
87,64.49838746741108
88,64.51271207548962
89,64.52238669350488
90,64.52690586135499
91,64.52031184810578
92,64.54144010040488
93,64.55872321834931
94,64.56564373833862
95,64.5811574480131
96,64.60549712190581
97,64.60670226969283
98,64.601668337034
99,64.59804604352716
100,64.58899484419786


==> csv/CFlips/XGB/LGB.csv <==
i,j
0,0.0
1,46.50225800117349
2,47.70223836638049
3,49.475620132202714
4,50.37580993520023
5,51.76595326918797
6,52.99482950454355
7,53.94603236935324
8,54.89483114077612
9,56.034077273812855
10,56.72271745532526
11,57.377862663543496
12,58.39231952352337
13,59.151912881928574
14,59.782684917668426
15,60.26514824268014
16,60.84092136264876
17,61.14338018733304
18,61.48799005169918
19,61.87169179575109
20,62.15352444531122
21,62.459126906205114
22,62.897202934503156
23,63.18366214496691
24,63.50058904377952
25,63.84763400745497
26,64.12852482290299
27,64.43280901163672
28,64.74143081539867
29,65.03004123305853
30,65.20952941945839
31,65.37340308962317
32,65.61537895149579
33,65.81644443650521
34,66.03499613078452
35,66.30493955288097
36,66.47229857974358
37,66.59726917177665
38,66.75154753169355
39,66.92851425032183
40,67.03774788925338
41,67.14096823472971
42,67.23683300140584
43,67.36656331763471
44,67.51241008156724
45,67.61206885266691
46,67.70825685723152
47,67.77532366075421
48,67.84445153477976
49,67.96937373024404
50,68.0644178283854
51,68.14442352632518
52,68.2425538823962
53,68.33724053361556
54,68.4238497283789
55,68.46386305623855
56,68.5520637569708
57,68.65905387855429
58,68.74266234249144
59,68.81785235300725
60,68.90663328751252
61,68.96880321108654
62,69.05058809370847
63,69.11318678920637
64,69.21701968387322
65,69.28172604932129
66,69.35093324764787
67,69.42447198524673
68,69.48369445951684
69,69.5547028174437
70,69.6368348713853
71,69.72509630726975
72,69.77412079760224
73,69.867578115537
74,69.93451265912799
75,69.98311146016759
76,70.01222007501879
77,70.06585305524382
78,70.13122083099795
79,70.18767382383199
80,70.24381013154635
81,70.30049232424354
82,70.3268929616384
83,70.36111459384922
84,70.41268360868128
85,70.45682309050959
86,70.49957077428982
87,70.54431256784054
88,70.57543999785152
89,70.58093836659896
90,70.60304557452918
91,70.60015794140348
92,70.63732616804997
93,70.65921600171622
94,70.70811209377227
95,70.73686897392
96,70.77198278682485
97,70.8048220622132
98,70.84424864777321
99,70.88154461501449
100,70.91549275536129


==> csv/CFlips/XGB/LR.csv <==
i,j
0,0.0
1,41.058329491529435
2,44.63206538271681
3,46.84407939509181
4,48.81488328769696
5,50.1412527715785
6,50.91704013137897
7,51.71178484847535
8,52.4808027635811
9,53.29640327428787
10,54.02093702270944
11,54.568191725599526
12,54.911230912523436
13,55.35755512468916
14,55.50754986386232
15,55.64734058622663
16,55.81564145504824
17,56.151629411813886
18,56.31096134190948
19,56.43574439876628
20,56.636653588861876
21,56.768167828310325
22,56.86070533440743
23,57.139454114046586
24,57.32308383067039
25,57.53325116586226
26,57.696529449889226
27,57.901753777066546
28,58.12462730064931
29,58.38471503472583
30,58.517054975882054
31,58.74203857257025
32,58.96244268661904
33,59.11316159135147
34,59.29733442766348
35,59.42638238694497
36,59.67157319332884
37,59.81796100765793
38,60.095642235787274
39,60.25673191412477
40,60.46611611328435
41,60.64633943637608
42,60.78183268690428
43,60.82853555127986
44,61.03798862484622
45,61.220657276988824
46,61.404990016769375
47,61.544038364739365
48,61.72321821524518
49,61.92267963475758
50,62.046104729013436
51,62.19219561587143
52,62.423396208565606
53,62.5929361897912
54,62.7335439440805
55,62.890481489363026
56,63.00822917912076
57,63.21829338053887
58,63.38100084470244
59,63.49563932511464
60,63.645898996735035
61,63.77516571406334
62,63.90360356231016
63,64.0012294753636
64,64.13591316043002
65,64.24839567179876
66,64.35676160971155
67,64.46539635222423
68,64.55089364957716
69,64.63741254025385
70,64.74959756310513
71,64.85009959083
72,64.95759080323094
73,65.049274487399
74,65.13593951850063
75,65.20698569804563
76,65.2653631123477
77,65.34641544943162
78,65.42406871444547
79,65.49483944413983
80,65.52681458377728
81,65.62163140786575
82,65.70729152491097
83,65.77229727663644
84,65.84611581012155
85,65.93076053607007
86,66.00568024719306
87,66.0792723900417
88,66.16624378361948
89,66.2314130819993
90,66.2997060021557
91,66.36573116998048
92,66.43730237912719
93,66.5025829672638
94,66.55924641877873
95,66.5983742462204
96,66.67442050244816
97,66.73889378873224
98,66.83914539219171
99,66.9066075119274
100,66.95208163464024


==> csv/CFlips/XGB/MLP.csv <==
i,j
0,0.0
1,45.78042722304562
2,49.080725285638465
3,51.271733730745055
4,52.40846994535004
5,53.91266766020341
6,55.549014737534044
7,56.97281953019104
8,58.115188772970036
9,59.337252304459994
10,60.20402384500156
11,60.91306507699389
12,61.57207319091975
13,62.00374488898451
14,62.36722021147673
15,62.905447921835275
16,63.362673869839924
17,63.771602232541156
18,64.11886625820472
19,64.58943185085822
20,64.9474913065014
21,65.40479738839802
22,65.75529512712224
23,66.06889997623483
24,66.46545371749659
25,66.82881271733072
26,67.11949252932176
27,67.42231053705848
28,67.67103115463128
29,67.87618411359949
30,68.05497598939569
31,68.20990977997164
32,68.32732550918375
33,68.46404431798757
34,68.56970865841966
35,68.69425874671062
36,68.82043108681805
37,68.88674964084119
38,68.98688786047921
39,69.0474097851079
40,69.15124192746491
41,69.26156810002593
42,69.28087668250988
43,69.33908663454372
44,69.41653118366328
45,69.43999558425101
46,69.4743514978658
47,69.55907875404924
48,69.63190304685556
49,69.69916968277035
50,69.73176353700286
51,69.82297419712366
52,69.86693224807304
53,69.92024482373367
54,70.01875770454342
55,70.09450390642004
56,70.14349584840711
57,70.1965034294564
58,70.24391455538257
59,70.30080746334609
60,70.30305514157322
61,70.35324489180302
62,70.40212009037353
63,70.45436409370213
64,70.49160146546768
65,70.53607703770865
66,70.55137063631183
67,70.5930630009351
68,70.63944653866818
69,70.70083587117819
70,70.75394932935232
71,70.7732905130668
72,70.80623171606119
73,70.8263206962888
74,70.86109880371498
75,70.8898824308595
76,70.92722305016693
77,70.95530351416409
78,70.96590112982862
79,70.98844221420866
80,71.0031358668586
81,71.00869042580536
82,71.04407327977233
83,71.08276324372879
84,71.10431007971322
85,71.12020689049895
86,71.12152404717574
87,71.16321496479104
88,71.16051348055164
89,71.17258047410238
90,71.17266103658864
91,71.19773668953283
92,71.19359489405154
93,71.19598950904481
94,71.21751170582009
95,71.24719847307574
96,71.26697300876948
97,71.30171411597108
98,71.31719334529053
99,71.33807139799691
100,71.35217377296325


==> csv/CFlips/XGB/RF.csv <==
i,j
0,0.0
1,49.12731922197832
2,52.993021011680256
3,55.62370519373772
4,57.36060334796222
5,58.61657053781938
6,59.35151825890301
7,60.09095810225768
8,60.50265355912096
9,61.23105982709635
10,61.746393878029565
11,61.996388303044135
12,62.33883282396663
13,62.7405872747458
14,63.12983317184269
15,63.4279382710708
16,63.68753591619692
17,64.0348499184477
18,64.39080630410582
19,64.82782175581036
20,65.15189635093225
21,65.4740842818052
22,65.69201839463128
23,65.92091981727812
24,66.16723788483479
25,66.41841780430352
26,66.6028120678149
27,66.76417466865823
28,66.90903585829528
29,67.0857741434326
30,67.29309768207013
31,67.46539846145923
32,67.71889927191162
33,67.91964042064068
34,68.10322080704776
35,68.2750103003896
36,68.36490600052092
37,68.52894500025535
38,68.68599716780903
39,68.82806911504802
40,68.90844237848297
41,68.96804212841863
42,69.11335876402951
43,69.21356166557715
44,69.39070076295998
45,69.45058785275299
46,69.54477506461664
47,69.6144459312812
48,69.76160080041988
49,69.87408209744277
50,69.99110630015623
51,70.12411450314472
52,70.19213043920999
53,70.26026210386009
54,70.34198333598569
55,70.40362047391517
56,70.50494696427482
57,70.56106390328699
58,70.63789498796098
59,70.70879636911286
60,70.79719100266806
61,70.8660929357767
62,70.97221374507053
63,71.06530722577091
64,71.16060091463054
65,71.23730144675197
66,71.31719237552227
67,71.38281542500903
68,71.4481812091129
69,71.52574577231204
70,71.59544803581794
71,71.64496439869693
72,71.70471619856201
73,71.75465117458367
74,71.81822249748362
75,71.8735395715994
76,71.93851327157901
77,71.9903882585965
78,72.05861368028145
79,72.11255040277288
80,72.16464098052204
81,72.23008419480391
82,72.28508875372741
83,72.31934330911106
84,72.33233598386606
85,72.38931447832621
86,72.43438744841265
87,72.50326383545425
88,72.52705029986033
89,72.59046226931127
90,72.63606755012
91,72.68304523580808
92,72.73660515715336
93,72.76776369934088
94,72.82947683666934
95,72.86813585061996
96,72.89464519184487
97,72.91143259778467
98,72.94899639523614
99,72.98295565559371
100,73.00033174024578


==> csv/CFlips/XGB/SVM.csv <==
i,j
0,0.0
1,59.908295119022576
2,61.602302498510326
3,64.14376643718559
4,66.12078571508961
5,67.39248328084115
6,68.32497218199597
7,69.24363894515427
8,69.40065525088475
9,69.93154819286377
10,70.34282768214592
11,70.76649911141025
12,71.17901448677495
13,71.55844425877375
14,71.69205030839954
15,71.97968057502831
16,72.18734110188839
17,72.41343211788919
18,72.4510985011194
19,72.56993779923577
20,72.67345293496535
21,72.82394038225739
22,72.82686462495151
23,72.8256719260678
24,72.81821284957702
25,72.94598267785477
26,72.93397021740763
27,73.00035606476506
28,72.96477771614319
29,72.96290551952566
30,72.9556323412036
31,73.05163598850842
32,72.98700762851988
33,72.97265564989681
34,72.92033409839107
35,72.94741790832052
36,72.94743028487719
37,73.00277231452982
38,73.0660219729119
39,73.06086696186631
40,73.14799710414894
41,73.20803162910946
42,73.25650102243253
43,73.25836907127452
44,73.29441706272195
45,73.30734991617142
46,73.36029175242567
47,73.37602140198756
48,73.43221127248853
49,73.43808117574964
50,73.43965321698865
51,73.42618625571156
52,73.44090742603902
53,73.43173756139089
54,73.44557004597061
55,73.44509993685949
56,73.43598865370643
57,73.41861472239809
58,73.42729210546017
59,73.46107260543222
60,73.46877122578717
61,73.46896170854964
62,73.47577788462685
63,73.46977158907346
64,73.46559513423779
65,73.48055788764844
66,73.4823775718764
67,73.49944892517877
68,73.48118777086675
69,73.47325434221113
70,73.47775986851907
71,73.50449453260055
72,73.48654576075708
73,73.52618621346897
74,73.5137003660556
75,73.51553145291804
76,73.51631638240431
77,73.49502467348651
78,73.52472280633107
79,73.52983953125654
80,73.53659571028766
81,73.53767421048161
82,73.5680394971087
83,73.54033398267278
84,73.5339063408764
85,73.52109082724759
86,73.52410736602177
87,73.53876099655957
88,73.54234536222624
89,73.54920792417967
90,73.54779223409248
91,73.54929430373161
92,73.54800207498462
93,73.56668166507814
94,73.57711290343457
95,73.59202148106273
96,73.59840326648559
97,73.59626457480523
98,73.6126899368912
99,73.62003178700314
100,73.63073302871356


==> csv/CFlips/XGB/XGB.csv <==
i,j
0,0.0
1,45.756427118393134
2,45.87756330857273
3,47.53029182369944
4,48.80911804602152
5,49.96027774148414
6,51.37062582856518
7,52.465830620793355
8,53.26555714788948
9,54.08866087552383
10,54.78517664322803
11,55.60884469430413
12,56.57596636376744
13,57.20354302718971
14,58.05837886654061
15,58.72685774080885
16,59.21469652351087
17,59.70887330934402
18,60.225783102886005
19,60.66616516685746
20,61.12851142701933
21,61.481439488916386
22,61.853393755498715
23,62.313466666449955
24,62.69138969623922
25,63.00276896751954
26,63.31741191487306
27,63.58254004685038
28,63.85151694039759
29,64.21753779238165
30,64.48529847517905
31,64.68043597652712
32,64.86790341567584
33,65.0621004821397
34,65.32964973539528
35,65.564186429681
36,65.71978694741854
37,65.92629268238032
38,66.08282573753175
39,66.24905102522355
40,66.419652056976
41,66.52276839062601
42,66.65801115827972
43,66.77513542680417
44,66.84467448580051
45,66.9219320541513
46,67.03839732908902
47,67.15957554437541
48,67.2748738461343
49,67.40094357502664
50,67.45532473731478
51,67.5502598450491
52,67.63937320403134
53,67.73716193791859
54,67.82930160848909
55,67.93391124855263
56,68.01991862605354
57,68.13813140193764
58,68.20167683234381
59,68.30448091068936
60,68.3987357438381
61,68.4611371875609
62,68.51130788745238
63,68.5929846305456
64,68.64007989634625
65,68.70135823496808
66,68.7879850496466
67,68.85898843057865
68,68.9444060274827
69,69.04340400832895
70,69.12848666024357
71,69.19709459909076
72,69.29171317354937
73,69.36907834259873
74,69.45766671737427
75,69.51725341470964
76,69.58909206391132
77,69.64733452033742
78,69.68374530353935
79,69.74162465996201
80,69.77065159629961
81,69.81342880916115
82,69.8635627241547
83,69.92146732023726
84,69.9595017626442
85,69.9930254351695
86,70.04680109519103
87,70.06374519947805
88,70.1103309750595
89,70.15880339051857
90,70.18040034613887
91,70.20807080812129
92,70.23434646331302
93,70.26531156912174
94,70.27866929889942
95,70.33787855656486
96,70.3373371549406
97,70.36203103847849
98,70.39840489540828
99,70.41543925270864
100,70.44211741211653


==> csv/CFlips/XGB/lferm.csv <==
i,j
0,0.0
1,2.0920031812573363
2,1.0644972661980638
3,0.2291566778174321
4,0.2174664623618341
5,0.22672852758897122
6,0.26396648773415166
7,0.015955060791466025
8,0.034590470173014864
9,0.04671343701237518
10,0.3049652352421326
11,0.6458482963983059
12,1.0948728564566004
13,1.6130965142639724
14,2.084249224958736
15,2.4535699262195934
16,2.810017755846985
17,3.2355380764432446
18,3.6971037510954368
19,4.10583030868975
20,4.646092361711183
21,5.079718732940229
22,5.501862048902627
23,5.949322714957908
24,6.505717534989344
25,6.9814972107078646
26,7.544665141263842
27,8.090419508794064
28,8.617328334214392
29,9.156414199711712
30,9.579460504853845
31,10.090446607227491
32,10.68049680807098
33,11.212419126147513
34,11.725680843809052
35,12.180016174567417
36,12.63357395100428
37,13.151940359787975
38,13.627928260438871
39,14.125526830345926
40,14.616207618223967
41,15.125798181223484
42,15.506516947896706
43,15.92754605298892
44,16.33501204223434
45,16.76752184663068
46,17.136326923372604
47,17.54073869306227
48,17.953126859938873
49,18.374039643982606
50,18.832709459965994
51,19.231128350305355
52,19.638306120062683
53,20.049097562698975
54,20.458749136931512
55,20.891393263716786
56,21.239849481782603
57,21.64057191424144
58,22.0338345268897
59,22.365740144243265
60,22.714147911336926
61,23.061019379476352
62,23.398674929411154
63,23.761629268926878
64,24.09771336539865
65,24.446016759267224
66,24.75812808414519
67,25.032421050589747
68,25.322613541057397
69,25.600087245150043
70,25.91743327176565
71,26.195204882886927
72,26.475929221946597
73,26.69512622966874
74,26.94916254003162
75,27.192592624205695
76,27.411514104671298
77,27.61822131873295
78,27.853476893334282
79,28.112004120263787
80,28.361717081606326
81,28.60605470430274
82,28.84394011745316
83,29.073242720975053
84,29.316006543806818
85,29.556472862948443
86,29.76949127395808
87,29.9586280682976
88,30.170176706128476
89,30.39126282829449
90,30.59159762009264
91,30.82147675320666
92,31.03709366500452
93,31.239249579800767
94,31.412743593113593
95,31.61822559377277
96,31.787157100841636
97,31.94476425632984
98,32.14042323389765
99,32.32734910168321
100,32.50481870155399


==> csv/CFlips/XGB/zafar.csv <==
i,j
0,0.0
1,40.55217060167449
2,41.17455255140786
3,40.98216552424361
4,41.789675361765795
5,41.75371287128596
6,41.40541698400508
7,41.39701882276033
8,41.18353722391362
9,41.13157950410326
10,40.95025704493412
11,40.6777071937952
12,40.619803566894035
13,40.65216913703082
14,40.658082635185735
15,40.614178725563576
16,40.64505188499521
17,40.76097061063492
18,40.75714542608024
19,40.7511925281587
20,40.76240003807979
21,40.75098375222057
22,40.828926642663426
23,40.9045208450599
24,40.99551361386039
25,40.97932216298467
26,40.95110287655905
27,40.92673690445885
28,40.896852219561474
29,40.83147306773009
30,40.75093615130653
31,40.64520735572219
32,40.57693795220778
33,40.4744945648404
34,40.45120066305189
35,40.44604776411602
36,40.407318376067465
37,40.374503406680745
38,40.32034162424269
39,40.26032817778727
40,40.14024419268755
41,39.975305574646725
42,39.85930529866094
43,39.67134336421073
44,39.490453853077064
45,39.28598629093577
46,39.07048867512087
47,38.91832493396569
48,38.694594519547465
49,38.5022809580798
50,38.32382901751666
51,38.16956752236251
52,37.936921465814486
53,37.75143161993919
54,37.56473724295451
55,37.42886692515353
56,37.257337340876276
57,37.09668664234802
58,36.94976626309776
59,36.79661178308125
60,36.60075526783385
61,36.3994512629063
62,36.260986598038784
63,36.06006479768837
64,35.880668971343724
65,35.7388174468324
66,35.557038876964285
67,35.34387042320722
68,35.13705563146768
69,34.960622316411666
70,34.79210640844262
71,34.59706161569534
72,34.396314631462786
73,34.22710461246291
74,34.048592814062566
75,33.839692815435036
76,33.66803874213291
77,33.4371383566923
78,33.276352598277185
79,33.07159056947533
80,32.90281678408202
81,32.6912028809715
82,32.49854875262352
83,32.28892722451073
84,32.09489922206504
85,31.902243523075168
86,31.72148618276728
87,31.50668041027396
88,31.313501215862466
89,31.148938012837103
90,30.96038580087443
91,30.728485597963072
92,30.51823437384884
93,30.32025423929692
94,30.122770451268593
95,29.933723608131345
96,29.735778756713117
97,29.545754292951287
98,29.42024190962323
99,29.359250135406505
100,29.341900227338744


==> csv/nDCCF/MLP/Adv.csv <==
i,j
0,0.0
1,0.009834206002182322
2,0.0007905228952369558
3,0.0017224026840880757
4,0.001996216273337348
5,0.001785370175956813
6,0.0007476177300504983
7,0.0027384722753633906
8,0.004259063661728679
9,0.005779412792763394
10,0.00824073873002329
11,0.01047683167395963
12,0.011943467215638881
13,0.014402915770960978
14,0.014926023586901316
15,0.01682477005336591
16,0.01657086216907222
17,0.017389448235935467
18,0.017951759785539756
19,0.01679289879966006
20,0.016662016390746492
21,0.016057816345470433
22,0.015402971159735324
23,0.014629206562316255
24,0.013373409225562072
25,0.012782288665255437
26,0.012419491537410066
27,0.011663965301403234
28,0.01111403323599347
29,0.010345791772332635
30,0.01010472910438287
31,0.009940150463528918
32,0.0093188389863742
33,0.00886620152445694
34,0.008564219136848794
35,0.008087715337301904
36,0.007840122342943179
37,0.007017836292352864
38,0.007060907027674479
39,0.007157850012972644
40,0.007174619157907514
41,0.007124647409419094
42,0.006648483760353319
43,0.006326881257791572
44,0.0057982172759900585
45,0.005360834625747768
46,0.005196192009003897
47,0.005025179737626062
48,0.004452211454179955
49,0.004172964506808818
50,0.004251323745209645
51,0.004315165205775018
52,0.004741661834845257
53,0.004876984159514763
54,0.004994305317592818
55,0.005073597768189275
56,0.0052673109114727
57,0.005404488298798471
58,0.005392447663486233
59,0.005860691049928701
60,0.005711799116841276
61,0.006154384214022479
62,0.006494717084090773
63,0.006970045287025273
64,0.00755577349976333
65,0.007952610309212127
66,0.008404254729540317
67,0.008820296357971436
68,0.00961491747555221
69,0.010126213957095787
70,0.010610500950882895
71,0.011106431422549301
72,0.011885837444834624
73,0.012621804058411956
74,0.013159351798435415
75,0.01380169104738116
76,0.014653368094699748
77,0.015365006628061506
78,0.0161706718621224
79,0.017000215132244367
80,0.017649575164701448
81,0.018437222449608548
82,0.019288996040613737
83,0.02000178725180002
84,0.02088675703656595
85,0.021546637924846568
86,0.022309181607080397
87,0.02303544371860078
88,0.0237040950995262
89,0.024591170722432443
90,0.025236107748585423
91,0.026166493258113044
92,0.027057471180830572
93,0.027936006118748802
94,0.02890292654884108
95,0.029682208461270454
96,0.030765186096178065
97,0.031910027033201116
98,0.03273909095470873
99,0.033556214684167474
100,0.033315520127725096


==> csv/nDCCF/MLP/DT.csv <==
i,j
0,0.0
1,0.5181608298524567
2,0.529402474046062
3,0.5395142296217803
4,0.5475052831561572
5,0.5522057736988308
6,0.557315917498348
7,0.5613382200716177
8,0.5657440417020754
9,0.5698934551351651
10,0.5729226586635672
11,0.5759231670964744
12,0.5788636617744165
13,0.5817195564875126
14,0.583936248825788
15,0.5853012814983676
16,0.5870707835943649
17,0.5897388348385582
18,0.5912743573544439
19,0.5928062889352059
20,0.594379516113652
21,0.5960629840644993
22,0.5981550590391189
23,0.5998622661806663
24,0.601676038669966
25,0.6032149962528884
26,0.6042091415324266
27,0.6057891380587723
28,0.6069704299588141
29,0.6080694388416117
30,0.6089108513234358
31,0.6100188059359286
32,0.6107759752201933
33,0.6119397249837335
34,0.6127362246413575
35,0.6132916107660534
36,0.6137475797196651
37,0.6143638204192431
38,0.6147994372093276
39,0.6150157531444864
40,0.615230252159956
41,0.615498524711096
42,0.6160594423691298
43,0.6164696713596279
44,0.6169068491180683
45,0.6171937892190391
46,0.6172376741404622
47,0.6173318437749145
48,0.6176037467846658
49,0.6180740359134644
50,0.6184285552526034
51,0.618656187031555
52,0.6189620402545518
53,0.6195267235807702
54,0.6198573249245909
55,0.6204215068922965
56,0.6207556612094396
57,0.6210716631612678
58,0.621304608343309
59,0.6217710544250818
60,0.6219635514120099
61,0.6227940924623008
62,0.6231896854146302
63,0.6234376209670238
64,0.6236711162939966
65,0.6240202473905982
66,0.6243782495703485
67,0.6246783261875388
68,0.6248918061519021
69,0.6253719916853187
70,0.6257654078359873
71,0.625968322822208
72,0.6262262691455306
73,0.626640877849991
74,0.6268364184034996
75,0.6270541541007175
76,0.6271920005851994
77,0.6274056621887203
78,0.6276872017302997
79,0.6278382280121233
80,0.6280475167044104
81,0.6282708484252417
82,0.6285142332661262
83,0.628495742254956
84,0.6285160057899257
85,0.628661136840885
86,0.6288314892856711
87,0.6289525044321355
88,0.6291126759470737
89,0.629314539541818
90,0.6294830988322064
91,0.629548576675792
92,0.6298276557361284
93,0.6300491409591309
94,0.63022122467531
95,0.6304166767902182
96,0.6307375058064674
97,0.6307986562880561
98,0.6306602494538541
99,0.6299523052239608
100,0.6261412604646266


==> csv/nDCCF/MLP/LGB.csv <==
i,j
0,0.0
1,0.45678599023952793
2,0.46391258889712167
3,0.4747702327894079
4,0.48302848975920926
5,0.4935753512351029
6,0.5035168126867722
7,0.511162651049489
8,0.5191933645766729
9,0.5277756901908267
10,0.5346687139427657
11,0.5400291196093528
12,0.5477344391851973
13,0.5536445843825684
14,0.5590418201955037
15,0.5633944881971957
16,0.5684257535796953
17,0.571807879818975
18,0.5749832365369971
19,0.5782960498288477
20,0.5811701819560019
21,0.5840508753291946
22,0.5880951606261534
23,0.591057714595713
24,0.5938342214709802
25,0.5968181867151534
26,0.5995374672229744
27,0.6027934232878256
28,0.6057977419594334
29,0.6084520330734215
30,0.6103957881342146
31,0.6122033989838354
32,0.6145570855460228
33,0.6164417658744825
34,0.6186226896708353
35,0.6208955494846038
36,0.6227727468460429
37,0.6241422750785036
38,0.6256830209290161
39,0.6274849275853418
40,0.6286934030347305
41,0.6300888975955176
42,0.6314922732420927
43,0.6329622986391269
44,0.6344892820178272
45,0.6355890375778677
46,0.6367565244770564
47,0.637546692287903
48,0.6384689469905045
49,0.6397955987315271
50,0.6408698254948397
51,0.6418244091568761
52,0.6430664163563077
53,0.6440549556090814
54,0.645077027783028
55,0.6456999909792975
56,0.6467536856884122
57,0.6478204076874712
58,0.6488481428769881
59,0.6498144995166524
60,0.6507497903174655
61,0.6516781413357629
62,0.6526814001245403
63,0.6535105194194135
64,0.6544879484718826
65,0.6553584016989973
66,0.656179336438901
67,0.6570333933436101
68,0.657814655054256
69,0.6585913594403603
70,0.6594548137372571
71,0.6604454183109352
72,0.6611414048256989
73,0.662083562019417
74,0.6629016997667986
75,0.6635643452802339
76,0.6641104735522082
77,0.6648020368820808
78,0.6655631177248019
79,0.6661718481703263
80,0.666802200134197
81,0.6673880310999961
82,0.6678502362961485
83,0.6683920724704148
84,0.6690497925433291
85,0.6695969052000494
86,0.6701569147327292
87,0.6706563409860328
88,0.6710658844140818
89,0.671340846271922
90,0.6717805282382223
91,0.6719936461672873
92,0.6725242421921733
93,0.6728482921918042
94,0.6733976685241138
95,0.6738270289367023
96,0.6742423256410975
97,0.6747974816197502
98,0.6752971423966639
99,0.6754871136289198
100,0.6709498679635814


==> csv/nDCCF/MLP/LR.csv <==
i,j
0,0.0
1,0.386257559515382
2,0.41657043189763937
3,0.4410038556404666
4,0.4582361999555503
5,0.4702724938627553
6,0.4779769463983892
7,0.486320219128797
8,0.4929855784900994
9,0.5006889561458037
10,0.5071996056995136
11,0.5116900629944748
12,0.514943363132045
13,0.51923173148141
14,0.5216337658463455
15,0.5244065452125561
16,0.5264609678751834
17,0.529757558974992
18,0.5316984773663758
19,0.5335684643312278
20,0.5351960740878978
21,0.5374410118584401
22,0.5390610262233906
23,0.5414495848587826
24,0.543323737472672
25,0.5448169353154313
26,0.5464431105158565
27,0.5486026074430804
28,0.5504179199257714
29,0.552807945600372
30,0.5541364693167399
31,0.5562607955860353
32,0.5582823344896752
33,0.5598026846954518
34,0.5616203667418558
35,0.563094500885329
36,0.5652359024349742
37,0.5667419419012315
38,0.5689573361321444
39,0.5706333643063759
40,0.5727954128128236
41,0.5744392595654875
42,0.5759516790233368
43,0.5767838113075228
44,0.5787605295412341
45,0.5804678285432187
46,0.5821454199497846
47,0.5836151796624154
48,0.585272259866997
49,0.5870485227067431
50,0.5882350661033604
51,0.5897305909357672
52,0.5917958110526667
53,0.5932205944596392
54,0.5944179150549178
55,0.59588194073813
56,0.5971235893530253
57,0.5988533603313198
58,0.600413341499461
59,0.6016394134120834
60,0.6030845361469925
61,0.6043872074701641
62,0.605567680443186
63,0.6065974974573033
64,0.6079584103550143
65,0.6089955761270178
66,0.6100299179082609
67,0.6110385314994026
68,0.6119727215048338
69,0.6128505882336753
70,0.6139702360749832
71,0.6149796551950775
72,0.6159497478011542
73,0.6169009371485576
74,0.6177177091371849
75,0.6184614663870496
76,0.6192675235212972
77,0.6201551421469821
78,0.6208360165322555
79,0.6215496608206339
80,0.6220644629987424
81,0.6228863160593262
82,0.6237008200627565
83,0.6243326192768539
84,0.6251188276698689
85,0.6260494280649933
86,0.6269252298646947
87,0.6277207287461302
88,0.6284801704493252
89,0.629181810326792
90,0.6299107389052472
91,0.6306018701217528
92,0.6313416474666675
93,0.6320280911179126
94,0.6327073951257103
95,0.6332613169155247
96,0.6340794023467944
97,0.6347596943488139
98,0.6357159684755701
99,0.6360939684895807
100,0.6318263727467799


==> csv/nDCCF/MLP/MLP.csv <==
i,j
0,0.0
1,0.45649099071397825
2,0.47930797678955467
3,0.4960590149705351
4,0.5069720899992609
5,0.5193893706995992
6,0.5322088408120124
7,0.5437923346933684
8,0.55332654938567
9,0.5629954050353322
10,0.5697570362858471
11,0.5761636875949314
12,0.5820514544823107
13,0.5864877528065011
14,0.5905700832945965
15,0.5951457886091481
16,0.5995536039608402
17,0.6034983406439474
18,0.6068568570801394
19,0.6108799291914153
20,0.6145513083221026
21,0.6186724657424083
22,0.6218659548802292
23,0.6249825215860945
24,0.6286959546696743
25,0.631817885243757
26,0.6346056254384407
27,0.6375212808728585
28,0.6399287145899039
29,0.6420101480798142
30,0.643869202394906
31,0.6459839004495858
32,0.6475374067674344
33,0.649177960720279
34,0.6505097986519272
35,0.6517415655448684
36,0.6532710900741783
37,0.654352123390055
38,0.6554264434280379
39,0.6564221002144371
40,0.6576821959036465
41,0.658971188971029
42,0.6596165744202722
43,0.6606014496466568
44,0.6616521901757568
45,0.6622983657894671
46,0.6628525218819812
47,0.6638276927074003
48,0.6646160110288083
49,0.6654901711881912
50,0.6661549124029829
51,0.6671289743061335
52,0.6677787874908442
53,0.6687517082417347
54,0.6697974055698017
55,0.6707363790894714
56,0.6715149253714776
57,0.6722751931820304
58,0.6729579019584735
59,0.6736826328250515
60,0.6741082572831996
61,0.6747695348266209
62,0.6754399493885996
63,0.6761294341352538
64,0.6766495686418212
65,0.677240979020177
66,0.6776059812447709
67,0.6781307846577199
68,0.6786955458005584
69,0.6794591709015483
70,0.6800381601615014
71,0.6804783375381979
72,0.6809642282408594
73,0.6814306040727042
74,0.6819593895099131
75,0.6824643958593501
76,0.6829435324927793
77,0.6835101747313697
78,0.6838586730996099
79,0.6842442468354122
80,0.6845364016045927
81,0.6847889388985129
82,0.6852144143046157
83,0.6856391686921839
84,0.6860313445644757
85,0.6863716387225266
86,0.6865421860489003
87,0.6869925002586357
88,0.6871036549386049
89,0.6873657040556709
90,0.6875856816878111
91,0.6879296556796082
92,0.6880823900870596
93,0.6882721090235681
94,0.6886212844796613
95,0.6890144645639511
96,0.6893109705411922
97,0.6896432013547503
98,0.6899022608287488
99,0.689823104333349
100,0.6852566197545878


==> csv/nDCCF/MLP/RF.csv <==
i,j
0,0.0
1,0.49582931145431147
2,0.5140536665232465
3,0.5319764337975348
4,0.5454394366119315
5,0.5554011538804635
6,0.5633989873714723
7,0.5685413017351251
8,0.5724483556729638
9,0.5782679603186484
10,0.5828468977603207
11,0.5868765019522275
12,0.5902866061612733
13,0.5934327036966383
14,0.5969218685044995
15,0.5995564762808467
16,0.6024311976428519
17,0.6057049388409109
18,0.6089582690956881
19,0.6124409764169303
20,0.6151643726616923
21,0.6179791744452184
22,0.6199540270043475
23,0.6219662857639428
24,0.6244335139200334
25,0.6268628588310938
26,0.6289024173170825
27,0.6306540149211572
28,0.632129823220505
29,0.6339779990052055
30,0.6360006195849872
31,0.6374833344078514
32,0.6395919272155705
33,0.6415176039736525
34,0.6432566812327306
35,0.6449152643899727
36,0.6461149687019704
37,0.6476711352485232
38,0.6491917810805475
39,0.65067930416319
40,0.6518211181295912
41,0.6526669270812253
42,0.6541487588918311
43,0.6552107664632368
44,0.656804078269432
45,0.6577277442276452
46,0.6587919424253903
47,0.6599152098541501
48,0.6613388193939336
49,0.6625189752189733
50,0.6637853411798669
51,0.6650467686137902
52,0.6660563337882852
53,0.6668623056086425
54,0.667724362780034
55,0.6684896468665353
56,0.6695716027504894
57,0.6704109727032863
58,0.6712923573979068
59,0.6722369534232664
60,0.673213937790319
61,0.6740835056976796
62,0.6751112895657093
63,0.6760983318887404
64,0.6771199750642527
65,0.6779378011370341
66,0.6787630747670612
67,0.6795258830546165
68,0.6802756676845767
69,0.6810164668955758
70,0.6818390679196398
71,0.6824561567630101
72,0.6831636745795391
73,0.6838240306857641
74,0.6845325482883601
75,0.6851327394637023
76,0.6858820667721607
77,0.6865205311420056
78,0.6872693308871524
79,0.687858859673225
80,0.6883564409137906
81,0.6890416245806367
82,0.6896172392926587
83,0.6901134103600288
84,0.690472169063149
85,0.690982932134363
86,0.6914846745081638
87,0.6921531745044348
88,0.6924906328746413
89,0.6931206569783843
90,0.6936424215656676
91,0.694033144056272
92,0.6945332587135005
93,0.694980416077274
94,0.695546894740107
95,0.6960235896668832
96,0.6963507979655479
97,0.6966740384286462
98,0.6970244075497585
99,0.6971557296496055
100,0.6925263592900575


==> csv/nDCCF/MLP/SVM.csv <==
i,j
0,0.0
1,0.5795353390630702
2,0.5977936131149898
3,0.619258382815741
4,0.6352106876725705
5,0.6479185872429825
6,0.6570609807299135
7,0.6654620462141707
8,0.6685463117748911
9,0.6738019992910983
10,0.6776991491522171
11,0.6817975721105437
12,0.6854758483672503
13,0.6892441335933166
14,0.6907349881282474
15,0.6932501353647765
16,0.6959137809525817
17,0.6983451774583186
18,0.6993742511286232
19,0.7010990455166021
20,0.7024062149535969
21,0.7040691641746049
22,0.7048317431759799
23,0.705518518302451
24,0.7061546920692876
25,0.7075477722541353
26,0.7081121744151992
27,0.7090792094020576
28,0.709226706651435
29,0.7098137056948873
30,0.7102899835501693
31,0.7112673617314023
32,0.711282756656336
33,0.7117503364341194
34,0.7117409585325215
35,0.7121986867527287
36,0.712407963107203
37,0.7129577493712502
38,0.7137846339476749
39,0.7140146726293425
40,0.7148307428138472
41,0.7154417130642312
42,0.715962300104779
43,0.7161848007768723
44,0.7165405052865762
45,0.716841241136615
46,0.7174080803966351
47,0.7177015828784532
48,0.7182446509385485
49,0.7184984380625943
50,0.7187481704055697
51,0.718856633749728
52,0.7190549420499174
53,0.7191755560728345
54,0.7193903252951506
55,0.7196353996299998
56,0.7198360429580727
57,0.7198938875652191
58,0.720174870266608
59,0.7205279737510123
60,0.7208052102566676
61,0.7210284787512199
62,0.7211936667291929
63,0.7212259064363286
64,0.7212160653394455
65,0.7214785618171372
66,0.7216164028451032
67,0.7218735440633895
68,0.7218139226912448
69,0.721892227901179
70,0.7220071120254408
71,0.7223393855923936
72,0.7224188193378115
73,0.7227568018232168
74,0.7227964966774996
75,0.7229215682517109
76,0.7230166134422542
77,0.723009428710079
78,0.7232271525313343
79,0.7233097302778115
80,0.7234601424056001
81,0.7235528213744731
82,0.7239158469024158
83,0.7238446363877363
84,0.7238689236639746
85,0.7237514942305165
86,0.7237858698114097
87,0.7238918846040004
88,0.7239321011740796
89,0.7240172941244326
90,0.7240662390803335
91,0.7240691551479358
92,0.7240650407145653
93,0.7241496076753404
94,0.7242303659642939
95,0.7243046734858916
96,0.7240116091950722
97,0.7230307499115287
98,0.721666077288122
99,0.7205302033044787
100,0.7195536169182523


==> csv/nDCCF/MLP/XGB.csv <==
i,j
0,0.0
1,0.4500070067264574
2,0.4459285642294626
3,0.45466248917006963
4,0.46397249205466207
5,0.47177624467084484
6,0.48225701587904357
7,0.49174523040271323
8,0.4988456891601038
9,0.5058268007037607
10,0.5116750169076494
11,0.5181316451287845
12,0.525898231888121
13,0.5313565045551989
14,0.5381295815663888
15,0.5440362419236813
16,0.5491126883206676
17,0.5538248323469636
18,0.5581499525489173
19,0.5620975545535023
20,0.5661881541384013
21,0.5696737139844149
22,0.5731603023607724
23,0.5771398900284737
24,0.5806089824201026
25,0.5838908216264975
26,0.5869172946040684
27,0.5896386936709384
28,0.5924658944519958
29,0.5956342424355376
30,0.5980296176528835
31,0.6001470407246914
32,0.6019377027578048
33,0.603880672147631
34,0.606456277520306
35,0.6087466022027381
36,0.6104832658279037
37,0.6123476623042021
38,0.6141730031207977
39,0.6157709853450959
40,0.6174103893655798
41,0.6187668592377898
42,0.6201463439151755
43,0.6215767009611097
44,0.6225416548915101
45,0.6235066079811358
46,0.6248670004042022
47,0.6261983085700462
48,0.6274067594059201
49,0.628666995527448
50,0.6296048448630336
51,0.630675849352379
52,0.6318115181591368
53,0.6329453015526543
54,0.6340608303701551
55,0.6352190559867594
56,0.6362957330388721
57,0.6375146961282346
58,0.6383716766111935
59,0.6394832300553958
60,0.6406603621572293
61,0.6415811247936463
62,0.6422471820989124
63,0.6432875811224739
64,0.6440313422880988
65,0.6449652140575829
66,0.6459002622299466
67,0.6468001399737611
68,0.6477267633106962
69,0.6487691966561899
70,0.6496765995773902
71,0.6504923881369099
72,0.6515510838076934
73,0.6523512308873873
74,0.6533376572556371
75,0.6540856922469567
76,0.6548436649334208
77,0.6555272070682208
78,0.656105992906884
79,0.6568073697447099
80,0.6573756349138191
81,0.6578821478343062
82,0.6585903864146845
83,0.6592914445764164
84,0.6598374190934913
85,0.6603364416167319
86,0.6609800792275373
87,0.6614151514815234
88,0.6619913704325502
89,0.662538475489954
90,0.6629578026783618
91,0.6634279262788888
92,0.6638808420082355
93,0.664322383721481
94,0.6646839646649105
95,0.665344275785689
96,0.6655798545361402
97,0.6659702678585684
98,0.6665398476446469
99,0.6665726824047344
100,0.6620845432727046


==> csv/nDCCF/MLP/lferm.csv <==
i,j
0,0.0
1,0.016708408650390916
2,0.008782687656878618
3,0.0039144476254241445
4,0.0033566477467779077
5,0.003969300447370094
6,0.0038658743893601466
7,0.0021768335692665675
8,0.002048085218871676
9,0.0015529650212923185
10,0.000341558963564359
11,0.001478822213889175
12,0.005095309106727286
13,0.008733869646446957
14,0.012088247451692125
15,0.014878301559740792
16,0.01703825191269326
17,0.019995961335239287
18,0.023404788386927833
19,0.02656552485800545
20,0.030903536587870595
21,0.03413018625012321
22,0.037594330473952886
23,0.0411083555989431
24,0.04519853504198623
25,0.04859197193815756
26,0.05276021673394837
27,0.05692647090693359
28,0.06087245840049538
29,0.06505597192752022
30,0.06859376546993368
31,0.07252509083145398
32,0.07703385733498935
33,0.08098578236363219
34,0.08494762334522199
35,0.08848234496756135
36,0.09214461572061117
37,0.0960424381884103
38,0.09985650631052467
39,0.10371350196598417
40,0.10754335142855498
41,0.11163941519261011
42,0.11475018181291641
43,0.11831434726508772
44,0.12139388882576929
45,0.12491550051152345
46,0.12806234037728326
47,0.13138442000170414
48,0.13486743547118274
49,0.13833730689933443
50,0.14208004104136895
51,0.1453717909765817
52,0.1488813971703431
53,0.1521244925491857
54,0.15569574591500535
55,0.15926834896507325
56,0.1623531925904268
57,0.16572944648287613
58,0.16893843369445194
59,0.1719591848564247
60,0.17504795261601103
61,0.17809919409290087
62,0.18094989545774098
63,0.1839568934255046
64,0.18683178468009132
65,0.18980605603343292
66,0.19251227548119676
67,0.1951316141255408
68,0.19769527407215148
69,0.20011845154187036
70,0.2028891017599772
71,0.2053429967659295
72,0.20779068744415985
73,0.20996364577834725
74,0.2122086266187827
75,0.2143641308169162
76,0.2164073101260252
77,0.21840793702951833
78,0.22057360430777095
79,0.2228893874315626
80,0.2252354163978343
81,0.22743830111642516
82,0.22971304053658353
83,0.23176800781534979
84,0.23393277443025529
85,0.2361087559552867
86,0.23815407337783373
87,0.24009775203861877
88,0.24215055244519906
89,0.24422036475204417
90,0.2461498132244973
91,0.24826541002972097
92,0.2503502800136081
93,0.2523288877099897
94,0.25402022783306427
95,0.2559726267970324
96,0.2575767815562586
97,0.2591372218011929
98,0.2610061736452081
99,0.2625807599748276
100,0.2607505556942833


==> csv/nDCCF/MLP/zafar.csv <==
i,j
0,0.0
1,0.43611820231718795
2,0.435158136540392
3,0.4369976744997635
4,0.44114581286466986
5,0.4402347341155429
6,0.4391016372602683
7,0.4387497934887301
8,0.43830962877333884
9,0.43812678384660925
10,0.43704411797555076
11,0.4350447272180815
12,0.43495993935841726
13,0.4356125297033958
14,0.435521620746986
15,0.43550201076942374
16,0.4353089711147718
17,0.4356198881119131
18,0.4359380570434495
19,0.4360131695084186
20,0.43650663641540394
21,0.4364931829135693
22,0.4367464757388488
23,0.43725886518445767
24,0.43747946508804153
25,0.43755687732491927
26,0.43735842979699496
27,0.43756812075898405
28,0.43734722155186573
29,0.4367039529038075
30,0.43631128626228705
31,0.43563504984113627
32,0.4351556422567474
33,0.43439202865082993
34,0.4341075266703039
35,0.43401475375238124
36,0.4338538114644708
37,0.4334858502381743
38,0.4329425226283535
39,0.43236230930172037
40,0.4313071388964147
41,0.43000421722404625
42,0.4291137488620836
43,0.42768567003268687
44,0.426201124400905
45,0.424680760496864
46,0.4232565948386176
47,0.4221237697122886
48,0.420631870158582
49,0.41929800982842386
50,0.4180676311717287
51,0.4169225334627822
52,0.4152508483347319
53,0.41394701474359286
54,0.4125155409165531
55,0.411491719604629
56,0.41013582430068585
57,0.4087595285821976
58,0.4075157417059687
59,0.40635117596409
60,0.40485074189288417
61,0.40333958840801043
62,0.4022246951610497
63,0.40075434551348793
64,0.39932682478546516
65,0.3981462073186119
66,0.39680203651571744
67,0.39519511392556855
68,0.3936062681713613
69,0.3921701062697137
70,0.39090802736815794
71,0.3893851779595019
72,0.3878780742562798
73,0.3865464330483962
74,0.38524905678381216
75,0.38384584140319755
76,0.3825901054484627
77,0.3809407236802085
78,0.37968013362737163
79,0.37803666956500814
80,0.3766386828103137
81,0.3749830377923922
82,0.3735168578578014
83,0.3718085536267978
84,0.37027468802752894
85,0.36870792209514713
86,0.367305120453205
87,0.3657592672272329
88,0.36422244659999886
89,0.36284958636550374
90,0.36143404575089
91,0.35958641688040976
92,0.35805661651974235
93,0.35659749052632544
94,0.3550335917659161
95,0.3535636186728504
96,0.3521545907423992
97,0.3506783856222912
98,0.3493040810093579
99,0.3481196512575788
100,0.34753908629997327


==> csv/nDCCF/RF/Adv.csv <==
i,j
0,0.0
1,0.008262591064322589
2,0.0011039161920437524
3,0.001986735053214117
4,0.003637678816193257
5,4.71812584754705e-05
6,0.0003312614189384666
7,0.001606903512856861
8,0.00327311646542372
9,0.004866635641995076
10,0.0071336840898064136
11,0.009742329512834491
12,0.011424584874542898
13,0.013720327507857788
14,0.014661139581032545
15,0.016483185127854516
16,0.01634831285061844
17,0.017136313515692336
18,0.017626889115812117
19,0.01609520721849833
20,0.01566867513118053
21,0.014948123070752994
22,0.014381367740546658
23,0.013892635745658799
24,0.012353220689439337
25,0.011609713442485958
26,0.011298667568421128
27,0.010421496186138635
28,0.010091115226034453
29,0.009579272248680826
30,0.00893145439929266
31,0.00890938714477163
32,0.008656659664229238
33,0.00840389411213649
34,0.008231233669894311
35,0.007880795388103268
36,0.0075479193702807645
37,0.006877178054042199
38,0.006820518024481581
39,0.007013011284916715
40,0.006943400919888654
41,0.0070062873194156605
42,0.006601650637235834
43,0.006417381353502449
44,0.0061143956194896765
45,0.0058380761365257605
46,0.00567528811750051
47,0.00562218195776798
48,0.004982366913554914
49,0.004668587896174414
50,0.004754323525610449
51,0.0048547639834811696
52,0.005322191292449707
53,0.005232606282780994
54,0.005372047372759758
55,0.005518945091765648
56,0.005632972604847075
57,0.005711223600750603
58,0.005812263483365276
59,0.006125247738440587
60,0.006154194662236989
61,0.006571781610389182
62,0.006789563505716578
63,0.007274340627585807
64,0.007778346838342998
65,0.00821804706912388
66,0.00865357697455349
67,0.009071948263966179
68,0.009872819447120929
69,0.010434602276613969
70,0.010867770316486003
71,0.011388974876756386
72,0.012120079142935447
73,0.012892999528349214
74,0.013502624635535865
75,0.014063877776914091
76,0.014927711318723058
77,0.015684566882659068
78,0.016439488422115733
79,0.01729573718867372
80,0.01799599819960862
81,0.018773518298923375
82,0.019700135870581947
83,0.02052223685085497
84,0.02127737300101251
85,0.021980730149679273
86,0.02280809847978782
87,0.02356676551869208
88,0.024392491192347765
89,0.025227745320882455
90,0.02590535551303541
91,0.0268865559654623
92,0.027822166855647534
93,0.028696134242164106
94,0.029607426500767087
95,0.030462532966516243
96,0.03155264243007383
97,0.03266268909119152
98,0.03345533531908351
99,0.03429900785163753
100,0.03405298533214418


==> csv/nDCCF/RF/DT.csv <==
i,j
0,0.0
1,0.5219150025601638
2,0.5324467384509225
3,0.5419358185824112
4,0.5488684405751407
5,0.5533039135780986
6,0.5586932309401046
7,0.5625982022850373
8,0.5670402905323091
9,0.571226901556452
10,0.5738366766551255
11,0.5771202133829428
12,0.5796048664354315
13,0.5825546344257577
14,0.5843650909575454
15,0.5855544846978795
16,0.5872633298663508
17,0.589694437153028
18,0.5911250278094304
19,0.5926537898022868
20,0.5943188995636828
21,0.5962050435284452
22,0.5984856345049464
23,0.6000695935302299
24,0.6019854123193927
25,0.6037247760151265
26,0.6050156681110449
27,0.606690451850593
28,0.6079478923408195
29,0.6091053823607422
30,0.6102274997762083
31,0.6112673407816858
32,0.6121051827444145
33,0.6134406764839749
34,0.6143534176850873
35,0.6148081171540858
36,0.6155031411429032
37,0.6161834673018778
38,0.6166310679018288
39,0.6167938721678616
40,0.6169764144603591
41,0.6172578961070252
42,0.6178180506209052
43,0.6181565186940257
44,0.6185371922977037
45,0.6189212671414577
46,0.619074088122727
47,0.6191806104640942
48,0.6195694839469343
49,0.6199879330254398
50,0.620367669113301
51,0.6206839705525896
52,0.6209988724984408
53,0.6215024592763552
54,0.6218872055314254
55,0.6225301788097806
56,0.6228423652633003
57,0.6232700846768289
58,0.6234646836497698
59,0.6238641089902497
60,0.6239861214278728
61,0.624746666563747
62,0.6251280653311894
63,0.625341718801615
64,0.6256438828311397
65,0.6260607557116336
66,0.6264095402831471
67,0.6267293185356173
68,0.6268812111923954
69,0.6274312232997816
70,0.6278614655462098
71,0.6280153658187642
72,0.6283259394286109
73,0.6287652017236579
74,0.6290571077718623
75,0.6292847189137083
76,0.6295040318691751
77,0.6297335791596121
78,0.6300018742648068
79,0.6301871697255538
80,0.6303899478254189
81,0.6307054729430124
82,0.630879246142155
83,0.6309086334196032
84,0.6309864016028435
85,0.6311324769659126
86,0.6313301776974931
87,0.6314173613570205
88,0.6316522149575968
89,0.6317385807987341
90,0.6319007406647683
91,0.6319180829086766
92,0.6321436060310519
93,0.6324467117841859
94,0.6326127858904084
95,0.6327866131802102
96,0.6330726037920544
97,0.6331386556300542
98,0.6329588964797788
99,0.6322253935708781
100,0.6283969226030898


==> csv/nDCCF/RF/LGB.csv <==
i,j
0,0.0
1,0.45890829784877335
2,0.4713222526796399
3,0.48317647875219044
4,0.48990184397036957
5,0.5006361531489276
6,0.510899804329022
7,0.5178329591882083
8,0.5254704546600479
9,0.5339210449555605
10,0.5404252982032376
11,0.5455551856332471
12,0.5528433191185432
13,0.558805445366986
14,0.5642069366726878
15,0.5683283121515722
16,0.5732888157835034
17,0.5761722025030004
18,0.5796993482832752
19,0.5831890172338896
20,0.5859598430423327
21,0.5888690241203727
22,0.592879794290796
23,0.5958891984303849
24,0.599110217590815
25,0.6022780362090984
26,0.6052149383713451
27,0.608171148188668
28,0.6111819505436041
29,0.6137732280144084
30,0.6156222767884905
31,0.6175353063352624
32,0.6198171890724974
33,0.6217742296726243
34,0.6239182349784227
35,0.6264280031809659
36,0.6283148248497858
37,0.6297413657238423
38,0.6314340193025811
39,0.633262963183356
40,0.6344472236861649
41,0.6358947045963463
42,0.6372899045820948
43,0.6387262498914668
44,0.6403715060388315
45,0.641425145373967
46,0.6426021205774628
47,0.6435285628244014
48,0.6444867650700079
49,0.6458801623430166
50,0.6468609381999308
51,0.6478697036405254
52,0.6490705604182521
53,0.6501200177540281
54,0.651135875897892
55,0.6517342598465303
56,0.6527551418715828
57,0.6537342898059102
58,0.6547290062670483
59,0.6555945491268294
60,0.6564733698876786
61,0.6573772126190646
62,0.658364133281813
63,0.6592601792884283
64,0.6602738354110624
65,0.6610565386174886
66,0.6619069067170633
67,0.662702604725761
68,0.6635139543743211
69,0.6642788129664055
70,0.6652044214596095
71,0.6661709660401783
72,0.6668166615771524
73,0.6677157579257404
74,0.6684769475472583
75,0.6691161344754559
76,0.6695756304952614
77,0.6701952878053842
78,0.6708997495990144
79,0.6714922240410405
80,0.6721342397359501
81,0.6727823675630165
82,0.6732585156467936
83,0.673750953741773
84,0.674350227202042
85,0.6748969484511751
86,0.6754625340030919
87,0.6759984453066548
88,0.6764194860546004
89,0.6766745073570996
90,0.6770774453763969
91,0.6772693815765484
92,0.6776952214456373
93,0.6780097880446204
94,0.6785355006453606
95,0.6789241139466369
96,0.6793540984860782
97,0.6798325344408689
98,0.6802703525002525
99,0.6804134783431494
100,0.6758521585609303


==> csv/nDCCF/RF/LR.csv <==
i,j
0,0.0
1,0.40919309020118494
2,0.4376104896086269
3,0.4584742270937452
4,0.47288629051482356
5,0.48459813812315955
6,0.49261740185883146
7,0.5001534049535662
8,0.5063633319086844
9,0.51348409411748
10,0.5197807588491608
11,0.5242709364875733
12,0.5277393407880537
13,0.5315768503556672
14,0.5340709619114333
15,0.5363528263665358
16,0.5384148278185947
17,0.5412633843034445
18,0.5427705931438473
19,0.5440967510301637
20,0.5459203994196158
21,0.547605837900333
22,0.5489004050881019
23,0.551176642601646
24,0.5529136448452912
25,0.5544017713985168
26,0.556303475343892
27,0.558028149949263
28,0.5599784896604114
29,0.5622995669204699
30,0.5635177324096168
31,0.5655831329200808
32,0.5674916234371781
33,0.569023650195861
34,0.5708770404072983
35,0.572173461729008
36,0.5742271087716468
37,0.5756420757526701
38,0.5781149610123252
39,0.5797657817400155
40,0.5815644123289898
41,0.5831433347965493
42,0.5846368240743495
43,0.585392235655635
44,0.5874427077226788
45,0.5890446837779937
46,0.5906319161593129
47,0.5919130556244476
48,0.5935269187411845
49,0.5953120665820768
50,0.5964751817207355
51,0.5979114060369971
52,0.5998400635339374
53,0.6013576226261707
54,0.6026932455026954
55,0.6040616403418997
56,0.6051984146584868
57,0.6068274232130828
58,0.6083492730266438
59,0.6094734132922626
60,0.6108280576068806
61,0.6120757063427109
62,0.613241134384591
63,0.6142959893523577
64,0.615499353938817
65,0.6166111197760971
66,0.6176349660898753
67,0.6186125575757278
68,0.6194682358306229
69,0.6202849740948521
70,0.6214068920783854
71,0.6223576707775385
72,0.6233072108351735
73,0.6242627678505573
74,0.6251037524914254
75,0.6257482902111084
76,0.6264657088224024
77,0.6273533672752374
78,0.6280509483016197
79,0.628736564223286
80,0.6293076047628949
81,0.6301701326641935
82,0.630937461623504
83,0.6316560750263849
84,0.6324461916989846
85,0.6332987905245341
86,0.6342102389363268
87,0.6349287991215583
88,0.6357763429109162
89,0.6364321232003878
90,0.6371081793302765
91,0.6378050142226982
92,0.638571635596175
93,0.6392253925224745
94,0.6399149185134831
95,0.6405026267390042
96,0.6413955439343364
97,0.6421736332630021
98,0.643096277405302
99,0.643451769432234
100,0.6391327963429756


==> csv/nDCCF/RF/MLP.csv <==
i,j
0,0.0
1,0.4472323890956438
2,0.47925218393305885
3,0.49517775721881274
4,0.5063813587200396
5,0.5174688914901215
6,0.5304029510635265
7,0.5414924550396958
8,0.5511220279729998
9,0.5604222974432513
10,0.5677654206554865
11,0.5742343856228618
12,0.5801658908739546
13,0.5843646878370587
14,0.5885490331156263
15,0.5931160406238596
16,0.5975115514504132
17,0.6017417638454463
18,0.6052005892780434
19,0.6092723392507585
20,0.6132323071404295
21,0.6173291787059946
22,0.6206427559034422
23,0.6237856728006312
24,0.6275648921695993
25,0.6308916660789097
26,0.6337671929001469
27,0.636590062330346
28,0.6390052458744024
29,0.6412110118976525
30,0.6432108912734509
31,0.6451640102870817
32,0.6466659319799378
33,0.6485013111658078
34,0.6498352579552045
35,0.6511229849466562
36,0.6525757095731115
37,0.6535392330931369
38,0.6547326446347286
39,0.6557124018365211
40,0.6569594795998119
41,0.6582537873297007
42,0.6587521962724703
43,0.6596300903859627
44,0.6606937689638468
45,0.6613388323673859
46,0.6618871528877399
47,0.6629666908607209
48,0.6639169651791568
49,0.6647324183565367
50,0.6653206064658119
51,0.6663736296790088
52,0.6670891758011118
53,0.6679456034272004
54,0.6690547105896373
55,0.6699288494772662
56,0.6706143726766547
57,0.6713608502982373
58,0.67196176997568
59,0.6725718892647428
60,0.6729419357220615
61,0.673633202203218
62,0.6742643739102585
63,0.6747990438717322
64,0.6753083600111641
65,0.6758860733036234
66,0.6762994533305926
67,0.6768558238555553
68,0.6773802576525241
69,0.6781218457063114
70,0.6787931873569616
71,0.6792579330057164
72,0.6797494831075637
73,0.6801841681061853
74,0.6807146429692335
75,0.6811609090041101
76,0.6816924529219666
77,0.6821920520589935
78,0.6825390948106624
79,0.6829745344435346
80,0.6832831160591746
81,0.6834989891982222
82,0.683949108035145
83,0.6844530418261152
84,0.6847532083417533
85,0.6850919651157167
86,0.6853308990609919
87,0.6858458372576981
88,0.6860110803126218
89,0.6863107427413526
90,0.6865344620346662
91,0.6868972823086077
92,0.6870549515060138
93,0.6872704300607633
94,0.6876126484404032
95,0.6880088952497537
96,0.6883203783549663
97,0.6887315498617009
98,0.6890244409455781
99,0.6889687044116464
100,0.6843935209265732


==> csv/nDCCF/RF/RF.csv <==
i,j
0,0.0
1,0.48403279566707524
2,0.5211758299448924
3,0.542354597621374
4,0.5564792704368967
5,0.5662448288433526
6,0.5739992959883022
7,0.5802734106085411
8,0.5837727507609679
9,0.590325999517592
10,0.594737350185278
11,0.598397194915425
12,0.6019770328571479
13,0.6052718678266659
14,0.6089600113066597
15,0.6116978256809642
16,0.6144414121822848
17,0.61751838388266
18,0.6207537876683566
19,0.6241027402445336
20,0.6271143421796403
21,0.6300063734097372
22,0.6320694555110689
23,0.6341399628652125
24,0.636655475774659
25,0.6391059273465396
26,0.6410602336179563
27,0.6427513713564933
28,0.64428150611884
29,0.6457549641049661
30,0.6479064406729735
31,0.6495825335330176
32,0.6516918544757826
33,0.6537466705999981
34,0.6553289063397691
35,0.6570982274831257
36,0.6583195653145186
37,0.659960894785211
38,0.6615297258419967
39,0.6628737451127229
40,0.6638464355085049
41,0.6647561258954932
42,0.6662940525806336
43,0.6673581183453908
44,0.6690040655419123
45,0.6697314036227568
46,0.6708880081006022
47,0.6717451834422008
48,0.6731317811703608
49,0.6742180706946999
50,0.6754466514431525
51,0.6766086305759964
52,0.6774700368289226
53,0.6781893812147165
54,0.6789609578956532
55,0.6796621078473931
56,0.6806692819130462
57,0.6814934726016086
58,0.6823928069903054
59,0.6832720685481161
60,0.6841649424633185
61,0.6849546453713798
62,0.6859385700241005
63,0.6869035633695167
64,0.6878588962845169
65,0.6886425051657141
66,0.689476055784062
67,0.690202691397909
68,0.6910000071865297
69,0.6917937964084758
70,0.6925659091382601
71,0.6931076588720487
72,0.6938343471764692
73,0.6944533215829162
74,0.6951780528074057
75,0.695723489699785
76,0.69642677772032
77,0.6970837654695256
78,0.6977742159660478
79,0.6984033933888283
80,0.6989939035607957
81,0.699675048872406
82,0.7002489829835147
83,0.7006751065239993
84,0.7009770103073424
85,0.7014884652970332
86,0.702002630560216
87,0.7026945412908214
88,0.7030067200274258
89,0.7035461980825367
90,0.7040284575276798
91,0.7044328454764939
92,0.7049543674797173
93,0.7053872991811968
94,0.7059859859524462
95,0.7063716624187504
96,0.7067037346441232
97,0.7070134077920998
98,0.707381300134135
99,0.7075278284323359
100,0.7028214324671738


==> csv/nDCCF/RF/SVM.csv <==
i,j
0,0.0
1,0.5916861188920013
2,0.6058108216460324
3,0.6250367409192796
4,0.6400995109291855
5,0.6507937771387551
6,0.6595602289548217
7,0.6676029919493223
8,0.6701952362917154
9,0.6754639354245136
10,0.6796480838907231
11,0.6836401904345986
12,0.6876267843247936
13,0.6911151202372381
14,0.6929503721615337
15,0.6958637244074761
16,0.6982811317602651
17,0.7006730146254501
18,0.7014400681168311
19,0.7033833172882411
20,0.7046424715245787
21,0.7062726814506226
22,0.7070266861108889
23,0.7077336921768251
24,0.7084148949772463
25,0.7097405225189044
26,0.7101535706899973
27,0.7111258314462137
28,0.7112013074056351
29,0.7117541813488947
30,0.7122169301087438
31,0.7132763787306744
32,0.7132496300010507
33,0.7134686504149836
34,0.7134087439713235
35,0.7138717174227208
36,0.7139788906727886
37,0.7146117448154234
38,0.7152956663115353
39,0.7154960736438662
40,0.7162791865386764
41,0.7169077089895947
42,0.7174006079839037
43,0.7176897995864095
44,0.7181818356305257
45,0.7184914168580543
46,0.7190518697630954
47,0.7192631042983175
48,0.7197737453008594
49,0.7199761492999553
50,0.7201023007754416
51,0.7201703186486326
52,0.720553478449785
53,0.7205796165021466
54,0.7208780637744158
55,0.7211073846314573
56,0.7211908674084566
57,0.7211691249270622
58,0.7214188021454457
59,0.7217671920165247
60,0.7220272625880865
61,0.7221951610476824
62,0.7223077734808764
63,0.7223865591017052
64,0.722481813061519
65,0.7228086436361445
66,0.7228658272336835
67,0.7230982913136828
68,0.723084941325415
69,0.723168656472305
70,0.723352224845845
71,0.7236846596074972
72,0.7237447413335729
73,0.7240512386797233
74,0.724045990171052
75,0.7242071927989395
76,0.7243128403371353
77,0.7243763155903241
78,0.7245915960146462
79,0.7247387230685576
80,0.7249080837835897
81,0.7249863609491688
82,0.7253258570052714
83,0.7252818564511808
84,0.7252866336463373
85,0.7252489882467332
86,0.7253301320278573
87,0.725498661679802
88,0.7256106771166555
89,0.725741756877816
90,0.7257966143316796
91,0.7258408049336961
92,0.7258413343436759
93,0.725921365079737
94,0.7260091876120771
95,0.7260377464053659
96,0.7257684611927221
97,0.72482513554354
98,0.7235023527048791
99,0.7223736344150979
100,0.7213509955386401


==> csv/nDCCF/RF/XGB.csv <==
i,j
0,0.0
1,0.4600438194799346
2,0.463045795228306
3,0.4728884249580401
4,0.48075151599458377
5,0.4887804460604724
6,0.4987691196375909
7,0.5063854601373547
8,0.5133363566212104
9,0.5200802418345357
10,0.5255961086679725
11,0.5317343191981517
12,0.5389194297176878
13,0.544206464421111
14,0.5513331280664331
15,0.556320683527992
16,0.5605574161941461
17,0.5647170306327909
18,0.5687903772257262
19,0.572658448853266
20,0.5768306189714366
21,0.5799537798813699
22,0.5835787175740893
23,0.5875473923554899
24,0.5910560223193747
25,0.5939873356403775
26,0.5970072155544448
27,0.5998600739650999
28,0.602517180686237
29,0.6056507453944986
30,0.6081912415766457
31,0.6102922376387291
32,0.6123492060340037
33,0.6144450446450113
34,0.6168129992540297
35,0.6190190635954949
36,0.6207485290183357
37,0.6227528163574094
38,0.6245394601395752
39,0.6262422599352406
40,0.6279121924215647
41,0.6292730231369182
42,0.6307542788029346
43,0.6321715573296605
44,0.6330982049441206
45,0.6340162589260347
46,0.6353243112508378
47,0.636622376901245
48,0.6377958157512154
49,0.6390252119910107
50,0.6398208292568943
51,0.6409436776335786
52,0.642002568540402
53,0.6430602673877793
54,0.6441651617696235
55,0.645327341818599
56,0.6463288210804934
57,0.6475292328813245
58,0.648410257221135
59,0.6495069233282009
60,0.6506170531324305
61,0.651575217126741
62,0.6523188959786781
63,0.6533161674546982
64,0.6539065659553867
65,0.6547055349586866
66,0.6556535588282008
67,0.6565115173237386
68,0.6574575343901188
69,0.6584863309510288
70,0.6593214819051226
71,0.6600647195931763
72,0.6610823741757653
73,0.6619373165026643
74,0.6628447280547398
75,0.6635761345449132
76,0.6643951808621656
77,0.6651441887646514
78,0.6656403897572226
79,0.6662837125284442
80,0.6667909697918695
81,0.667338709676409
82,0.6679603664192575
83,0.6686599809380606
84,0.669159541587502
85,0.6696925425126714
86,0.6703201786397195
87,0.670702563510767
88,0.6712288790483695
89,0.6718327187379802
90,0.6722111007618412
91,0.6726701206785716
92,0.673068327033563
93,0.6734704223354464
94,0.6737910898504464
95,0.6744774655121849
96,0.6746444217963821
97,0.6749664481361284
98,0.6754880358695474
99,0.675499885492512
100,0.670938962431044


==> csv/nDCCF/RF/lferm.csv <==
i,j
0,0.0
1,0.021065300085769456
2,0.011988369757397033
3,0.00689108980472497
4,0.005420042520181911
5,0.005424290534171927
6,0.00576074347349842
7,0.004290588696244546
8,0.00405275298792096
9,0.0045071649872227
10,0.0035939800975831604
11,0.001610902625149735
12,0.0015167941596855306
13,0.004919837611574218
14,0.008088357558113435
15,0.010756294623509244
16,0.013102445087905257
17,0.01619412208352511
18,0.019581804046764795
19,0.022770960762011683
20,0.027014153047317246
21,0.03035961004556309
22,0.033804905782822914
23,0.03736047725422176
24,0.04146932123355829
25,0.04485350235813801
26,0.04913904676110936
27,0.05337693654793185
28,0.05731209772851442
29,0.06150321198502984
30,0.06502639151597378
31,0.06907142928751897
32,0.07360835229080409
33,0.07758432863725906
34,0.08163318565601263
35,0.08507942365514831
36,0.08883905194209785
37,0.09274711534529767
38,0.09656379798934545
39,0.10047668433762147
40,0.10436418725478114
41,0.10849101488472501
42,0.11178369194078475
43,0.11521463430010237
44,0.1185806933662037
45,0.12231138187831148
46,0.12551273587483136
47,0.1290354657306504
48,0.1325044810742334
49,0.13601248881750594
50,0.13967326360647792
51,0.14305188793200552
52,0.14652066262863206
53,0.14994419319641195
54,0.15341614418910288
55,0.15702048300918414
56,0.1601592914574108
57,0.1636096986406108
58,0.16686065773217673
59,0.16987699953103985
60,0.17296919924343956
61,0.175931146241736
62,0.17885233996535865
63,0.18189376877729257
64,0.18479212368958986
65,0.18784518648252668
66,0.19054331166536442
67,0.19310405893129323
68,0.19561220579062344
69,0.19811680729842285
70,0.20081636817188153
71,0.20328869988275378
72,0.20584738497400568
73,0.20791321154813058
74,0.21018146140672367
75,0.21243399859458723
76,0.21449968703498024
77,0.21650881043051518
78,0.21874560008626343
79,0.22099690182797838
80,0.22329927290598062
81,0.22547558575451543
82,0.22775760042401566
83,0.2298714145120787
84,0.23205001173224077
85,0.23426024487217234
86,0.23626555738093657
87,0.23812734640933203
88,0.2401402144944445
89,0.24222062950029338
90,0.24419254961480136
91,0.24634788059288176
92,0.24840219223805365
93,0.2504252687670303
94,0.2520961548422783
95,0.25403169554183674
96,0.25561997564353156
97,0.2571422003440445
98,0.25895682634442396
99,0.2605334252823518
100,0.2587142214113428


==> csv/nDCCF/RF/zafar.csv <==
i,j
0,0.0
1,0.4352694793500635
2,0.435094215301296
3,0.43543499537984115
4,0.43977481825634696
5,0.43888184002447034
6,0.4379476659025878
7,0.4380956848781921
8,0.43792149411484754
9,0.43774090666847576
10,0.43642423158890076
11,0.43486845139704894
12,0.4349142671452509
13,0.4354456989013594
14,0.4356926190388766
15,0.43551581107739534
16,0.435497987217408
17,0.43566704353360697
18,0.4363507508336663
19,0.436355282086569
20,0.4366798946343669
21,0.43668055712312415
22,0.43704417490114766
23,0.4374983845844814
24,0.4377959255150019
25,0.43761822817298845
26,0.43761360846340164
27,0.43769587465449006
28,0.43756112115153184
29,0.4371653564865352
30,0.4366673955675271
31,0.43604887877814935
32,0.4355197615819952
33,0.43479261837959676
34,0.4343844213972287
35,0.4344365423574297
36,0.43430753163566865
37,0.433929333594033
38,0.43361174118372675
39,0.4329085946887684
40,0.43195474924815597
41,0.43079581360430275
42,0.42997506324652063
43,0.4284396805307206
44,0.42702883856858015
45,0.42558698289223484
46,0.424034022599788
47,0.42289843438796315
48,0.4213876877210803
49,0.4199276004041
50,0.4187953504214676
51,0.41747752177183467
52,0.415743245320224
53,0.41439776033091585
54,0.4130084685849866
55,0.411875559626598
56,0.4105495831977948
57,0.40918042378989644
58,0.4079173662512704
59,0.40665039826035315
60,0.4051933596128641
61,0.4036304277903327
62,0.40257485665305137
63,0.40113491245731314
64,0.399663450721338
65,0.3984905955900236
66,0.39702639885569413
67,0.3953870198462677
68,0.3938630753258926
69,0.39245457589626465
70,0.3911654217016564
71,0.38962853612774206
72,0.38802337223696154
73,0.38671025609733345
74,0.38539851405306647
75,0.38389160082613083
76,0.38260898063927434
77,0.3809018554834606
78,0.3796315139378782
79,0.3781128056709932
80,0.3767415142280347
81,0.3751698967324008
82,0.37365725772038616
83,0.37203206937146355
84,0.37048345320009085
85,0.36900758127370165
86,0.3675242980255573
87,0.36595351387279357
88,0.3644665815242884
89,0.3630942363031647
90,0.36163862685819875
91,0.3598126098533466
92,0.35828526830436863
93,0.3568259422452934
94,0.3553119898338132
95,0.3539530643756617
96,0.35254782671022844
97,0.3510946752013942
98,0.3496610968904559
99,0.34849884922654945
100,0.34792713762850613


==> csv/nDCCF/XGB/Adv.csv <==
i,j
0,0.0
1,0.06607268419075507
2,0.060200155807688005
3,0.05356812858791926
4,0.05229333073537923
5,0.0541876948878639
6,0.05209791040183254
7,0.05365521115155969
8,0.05541857033185893
9,0.05673726230800258
10,0.058924420572850855
11,0.06141452642948775
12,0.06284529221533008
13,0.06468522119262055
14,0.06568132363943102
15,0.06722237202369952
16,0.06683637684170629
17,0.06706399456071721
18,0.06746778964252553
19,0.0661280103720705
20,0.06518898733744416
21,0.06427798468364465
22,0.06339085398439837
23,0.06231690392719391
24,0.06030055071869922
25,0.05945475371422426
26,0.05901708666575789
27,0.05790099710777241
28,0.05735507565460851
29,0.05650006827348353
30,0.055734394605489124
31,0.05551077531286552
32,0.0548325645205483
33,0.05419972710802079
34,0.05388597352395341
35,0.0531645520764219
36,0.05262242149410157
37,0.051785074735413716
38,0.05154410910143403
39,0.051278084939549884
40,0.05124120063680926
41,0.05089360676352839
42,0.050408519929605045
43,0.05003950891878628
44,0.04955113695312008
45,0.04902904429343857
46,0.048665404364777176
47,0.04835895667932344
48,0.04755745176005555
49,0.04707803540949307
50,0.04689072898736679
51,0.046813805368035144
52,0.047145823580515
53,0.047058051938995926
54,0.04698944326669552
55,0.047019756456017414
56,0.047175406792122065
57,0.047059609706651906
58,0.04697647438568653
59,0.047260997427414075
60,0.04709007358714745
61,0.04741645143499429
62,0.04756273243182407
63,0.047956525017530005
64,0.048393754699463165
65,0.04864875524011403
66,0.048942639372110186
67,0.04928820572931991
68,0.05000574614431608
69,0.05034756382536365
70,0.0507052215247521
71,0.0511090887543747
72,0.05180953783751885
73,0.05251256799145865
74,0.05301682236741434
75,0.05353224390341038
76,0.05429565521993862
77,0.055057397749852854
78,0.05584184124234848
79,0.0566461481916406
80,0.057333653172111476
81,0.058100866406151086
82,0.0589405027057478
83,0.05969896870347535
84,0.06038048581604527
85,0.061047191484752794
86,0.06175345194034598
87,0.06246400825381371
88,0.06318025013018069
89,0.064013622251058
90,0.06473367078937453
91,0.06569351625530484
92,0.0665154443552134
93,0.06744035296407092
94,0.06850348958430874
95,0.06932574221838406
96,0.07033150913233654
97,0.0714428290954634
98,0.07217694415657894
99,0.07303556993730254
100,0.07251169487344278


==> csv/nDCCF/XGB/DT.csv <==
i,j
0,0.0
1,0.5247251540065221
2,0.5304582616163478
3,0.5382327849918738
4,0.5453400292865582
5,0.5503858828146602
6,0.5551214839482503
7,0.560395133659773
8,0.5658260590545909
9,0.5703072381788978
10,0.5738630914041418
11,0.5773889350485374
12,0.5806432630835061
13,0.5837589455281409
14,0.5861804479865608
15,0.5876629206405624
16,0.5899094803223122
17,0.5922916632085606
18,0.5940809236719538
19,0.595752245007027
20,0.5972472247917626
21,0.5990588117934523
22,0.6012436553516587
23,0.603068534010269
24,0.6049607822854122
25,0.6065005081853948
26,0.6076245749743973
27,0.6093323612641192
28,0.610715817241787
29,0.6119060337069419
30,0.6128724596894761
31,0.6139289845158304
32,0.6147346608312529
33,0.6159254501594406
34,0.6169194714132864
35,0.6174477775376698
36,0.6180149242440724
37,0.6187235054410045
38,0.6191054725803089
39,0.6193020042176659
40,0.6195578633446905
41,0.6197350547838185
42,0.620211955744461
43,0.6206335203483296
44,0.6211378454527923
45,0.62141248890431
46,0.6213751749791057
47,0.6215965875855014
48,0.6219986859226484
49,0.622507608711193
50,0.6227570615889795
51,0.6230091404669358
52,0.623211454308503
53,0.6236989754012001
54,0.6240893385869454
55,0.624627569620906
56,0.6249687806218884
57,0.625395619987593
58,0.6255852217964558
59,0.6259703832613558
60,0.6261786154781916
61,0.6270043000541183
62,0.6274798189119181
63,0.6276688581168319
64,0.6279104036721124
65,0.6282843946156598
66,0.6284877661980397
67,0.6288984828577051
68,0.6290906071619098
69,0.6296337483127304
70,0.6299708378350697
71,0.6300957028375266
72,0.6303961670223378
73,0.6308372748377453
74,0.6311273705354674
75,0.6313534224641422
76,0.6315377492495802
77,0.6316984903693734
78,0.6320156964074728
79,0.6321516726353497
80,0.6323637751797984
81,0.6326669079498004
82,0.6327725129581644
83,0.6328102035428719
84,0.63284238956664
85,0.6330099560086805
86,0.6332175147027872
87,0.6332763226436455
88,0.6334769793346599
89,0.6336541255606518
90,0.6338031809857078
91,0.6338584936958565
92,0.6340984759098589
93,0.6343595382051954
94,0.6344961958921401
95,0.6346914844185139
96,0.6349726446517434
97,0.6350419212043067
98,0.6349204997912907
99,0.6342099164283347
100,0.6303368886637415


==> csv/nDCCF/XGB/LGB.csv <==
i,j
0,0.0
1,0.4650225800117809
2,0.4743068954699151
3,0.48742721092726204
4,0.4947132837758715
5,0.5050197026990861
6,0.5143297111128036
7,0.5218615777628981
8,0.52932257838606
9,0.5379659524669633
10,0.543770639281759
11,0.5492958476152648
12,0.5570546516320587
13,0.5632153421068749
14,0.5685345175286047
15,0.5728706288819305
16,0.5777550085159048
17,0.5808565723618142
18,0.5841691063152314
19,0.5876881824098508
20,0.5905143959492736
21,0.5934529857186446
22,0.5972187704182961
23,0.5999830927704253
24,0.6029176028244281
25,0.6060269851565708
26,0.6086862386660741
27,0.6114781237788843
28,0.6142819506656747
29,0.6169393123852253
30,0.618860680041537
31,0.6206560060987207
32,0.6229476334301232
33,0.6249534216348
34,0.6270598432393666
35,0.6294959908935511
36,0.6312379579597573
37,0.6326810231715864
38,0.6343038336659942
39,0.6360654149406202
40,0.6373597967613807
41,0.6385987792108432
42,0.6397738085436613
43,0.6411640797444226
44,0.6426525921790645
45,0.6438183922552633
46,0.6449491925514693
47,0.6458708638668338
48,0.6467946401954501
49,0.6480880156415363
50,0.6491695660601076
51,0.6501394379494059
52,0.651224445909657
53,0.6522781201397035
54,0.6532688153372721
55,0.6539314591361793
56,0.6549166999051491
57,0.6560248570812837
58,0.6569660626577487
59,0.657842787552722
60,0.6588072159900455
61,0.6595817489814222
62,0.6604859787344275
63,0.6612516682492894
64,0.6622982002892347
65,0.663068451055173
66,0.6638647358808003
67,0.6646862971788252
68,0.665403323524661
69,0.6661977955946333
70,0.6670657915733257
71,0.6679729836722438
72,0.6686017400818
73,0.6695376612458426
74,0.6702843800340005
75,0.6708984751748854
76,0.6713712126252139
77,0.6720119781004958
78,0.6727317338800667
79,0.6733853569751767
80,0.6740333390725332
81,0.6746818795140732
82,0.6751130149718936
83,0.6755955211807363
84,0.676197319241767
85,0.6767434199305762
86,0.6772765108941506
87,0.6778206934797507
88,0.6782651610394702
89,0.6785240484206062
90,0.6788973470928935
91,0.6790892482412363
92,0.6795629351280337
93,0.6799249085691494
94,0.6804767586904374
95,0.6808824610641373
96,0.6813309600149371
97,0.6817607454963477
98,0.6822222059378017
99,0.6823455885643872
100,0.6777633339860776


==> csv/nDCCF/XGB/LR.csv <==
i,j
0,0.0
1,0.4105832949153393
2,0.4382334901517554
3,0.4557018238502137
4,0.47109745162537514
5,0.48203599997132496
6,0.4891418673307484
7,0.4960743093026203
8,0.502662543175954
9,0.5094232228876119
10,0.5155304485805835
11,0.5204398964106918
12,0.5239636633408205
13,0.5280426884567431
14,0.5301652214266505
15,0.5321220616271566
16,0.5341766892680532
17,0.5372414250689548
18,0.5391356010532716
19,0.5407550653554475
20,0.5428177379241899
21,0.5443971744980742
22,0.5456860362568684
23,0.5481500949119942
24,0.5499805766722387
25,0.5519634755980001
26,0.553622881718357
27,0.5555388579873927
28,0.5575579221415137
29,0.5598123311310794
30,0.5612165882258342
31,0.5632183628424865
32,0.5651827853921374
33,0.5666772657163117
34,0.5683831351353994
35,0.5697131650284675
36,0.5718082826142735
37,0.573239524316164
38,0.5755427884723863
39,0.5770632962967925
40,0.5789020081812857
41,0.5805408285443863
42,0.5818727280375926
43,0.5825967856488832
44,0.5844113155384701
45,0.5860422946370065
46,0.5876813879554768
47,0.5890094396808282
48,0.5906058261001879
49,0.5923379422806554
50,0.5935489821173916
51,0.5949098876195165
52,0.5968502207902675
53,0.5983681008293036
54,0.5996848516588452
55,0.6011103571272256
56,0.6022632939246877
57,0.6040486177756921
58,0.6055070558037116
59,0.6066312162795547
60,0.6079979693159023
61,0.6092170165160442
62,0.610427305953319
63,0.6114207053435654
64,0.6126677360238884
65,0.6137578815048574
66,0.6148162181979204
67,0.6158732798542408
68,0.6167657811512017
69,0.6176616705234826
70,0.6187335706735289
71,0.6197211625575041
72,0.6207549471408121
73,0.6216753605755887
74,0.6225576209527692
75,0.6233271062573735
76,0.6240040529362936
77,0.6248370204285676
78,0.6256432124581237
79,0.6263980164577929
80,0.6268758827246328
81,0.6277938716328504
82,0.6286451044259446
83,0.6293479014635126
84,0.6301104046777357
85,0.6309473005906379
86,0.6317131753484169
87,0.632467407799147
88,0.6333145821224464
89,0.6340049039603974
90,0.6347151793564481
91,0.635407162729432
92,0.6361365686598517
93,0.6368191645868029
94,0.6374381878750317
95,0.6379296776061973
96,0.6386826346606863
97,0.6393528134343724
98,0.6402584059347294
99,0.6405889051376104
100,0.6362776436816217


==> csv/nDCCF/XGB/MLP.csv <==
i,j
0,0.0
1,0.4578042722305017
2,0.4833388636349992
3,0.5005141465020099
4,0.5102105052728518
5,0.5218987888843136
6,0.5343385964141032
7,0.5454085889397995
8,0.554641546835128
9,0.5642994293059069
10,0.5716635513047186
11,0.5779319543650494
12,0.5837837692914235
13,0.5881023000986872
14,0.5918801583245188
15,0.5966796600936627
16,0.6009079954016611
17,0.6047715839626293
18,0.6081858814875982
19,0.6123433355022883
20,0.6157441231440626
21,0.6197497623494128
22,0.623039864953221
23,0.6260590866982145
24,0.6295887552265444
25,0.6328827391511369
26,0.635680681297262
27,0.6385338598946431
28,0.6410101290505477
29,0.6431753920272247
30,0.6451411864911251
31,0.6469237496737463
32,0.6484323165530366
33,0.6500432316149234
34,0.6514248656430173
35,0.6529094830313005
36,0.6543850089651884
37,0.6554413162533494
38,0.6567032789847997
39,0.6576815121939501
40,0.6589323445974431
41,0.6602120428748535
42,0.6608634945557078
43,0.6617597692956971
44,0.6627714695141647
45,0.6634040341412208
46,0.6640953717447917
47,0.6651157215334049
48,0.6660447081694844
49,0.6669254428288425
50,0.6675591535662734
51,0.6685826788756632
52,0.6692746116688513
53,0.6700209986194038
54,0.6710691425137737
55,0.6719544541064366
56,0.6726485061632561
57,0.6733623760090639
58,0.674030269002056
59,0.6747564611371152
60,0.6750979184003154
61,0.6757630080150812
62,0.6764127864709211
63,0.6770799778517469
64,0.6776372357849931
65,0.6782389053429005
66,0.6786317993348852
67,0.6792024667410516
68,0.6798007849748076
69,0.6804992564743895
70,0.6811358331500996
71,0.6815317415308959
72,0.6820177885536105
73,0.6824091153051404
74,0.682898797479288
75,0.6833421910550432
76,0.6838415983484047
77,0.6842720104947337
78,0.684575221967327
79,0.6849583231613341
80,0.6852821447767774
81,0.6855373850071573
82,0.6859995099374485
83,0.6864819651619593
84,0.6868400478244872
85,0.6871547457568766
86,0.6873625755332587
87,0.6878535129226722
88,0.6880264161568319
89,0.6883007775293255
90,0.6884866880685063
91,0.6888473736194796
92,0.6889971338516366
93,0.6891902600922418
94,0.6895169841595169
95,0.6898996427319276
96,0.6902092635384727
97,0.6906236735743592
98,0.6908649291147053
99,0.6908531048135399
100,0.6862567821025911


==> csv/nDCCF/XGB/RF.csv <==
i,j
0,0.0
1,0.4912731922198315
2,0.5211823440053895
3,0.5417527995603562
4,0.5558688175241884
5,0.5664354939433907
6,0.5733153603610632
7,0.5799087833404655
8,0.5842126162216501
9,0.5903238254846475
10,0.5950012371498836
11,0.5978911418682622
12,0.6012429494228457
13,0.6048905183408406
14,0.6084032698556052
15,0.6112870274302294
16,0.613872485782083
17,0.6169730689016726
18,0.620101051245989
19,0.6237296868547132
20,0.6266195481100316
21,0.6294766921033867
22,0.6316387262170005
23,0.6338450223969857
24,0.6361422623581614
25,0.6384530539741681
26,0.640310420963635
27,0.6419960659668044
28,0.6435525485059925
29,0.6452992315046198
30,0.6472326731096334
31,0.6489228052565059
32,0.6511385595889869
33,0.6529980252441963
34,0.6547341160124402
35,0.656381937213173
36,0.6574725972036467
37,0.6590450237277432
38,0.6605620238364607
39,0.6619699633489666
40,0.6629537947430009
41,0.6637853939241645
42,0.6651831936846873
43,0.6662692155398171
44,0.6678675636191946
45,0.6686665262086339
46,0.6696882581731981
47,0.6705353618965681
48,0.67190182791743
49,0.6730276257456336
50,0.674178851212169
51,0.6754343926155184
52,0.6762405789694026
53,0.677040567310783
54,0.6779272892615452
55,0.6786701847468979
56,0.679680140196898
57,0.6803741091993294
58,0.6812050725678037
59,0.6819902030747322
60,0.6828915344180737
61,0.6836538874078921
62,0.6846698861978697
63,0.6855926011763379
64,0.6865274023892136
65,0.687329807844686
66,0.6881508563297496
67,0.6888690707974541
68,0.6895817651016042
69,0.690376137976329
70,0.691112510092795
71,0.6917043479099522
72,0.6923641740804076
73,0.6929518495346023
74,0.6936318195277962
75,0.6942508675970133
76,0.6949348046581779
77,0.695523847458587
78,0.6962251870888554
79,0.6968233663753672
80,0.6974057929507753
81,0.6980799223540228
82,0.6986780288430667
83,0.6991267891439041
84,0.6994218982134524
85,0.700025448426717
86,0.7005423837835608
87,0.701226027220859
88,0.7015874751156662
89,0.7022279997941823
90,0.7027400699595545
91,0.7032598148394356
92,0.703824496912217
93,0.7042275357181482
94,0.7048423792081817
95,0.7052951985369427
96,0.7056591101528932
97,0.7059499088443545
98,0.7063293301129426
99,0.7063978801438218
100,0.7017079895314075


==> csv/nDCCF/XGB/SVM.csv <==
i,j
0,0.0
1,0.5990829511902827
2,0.6121895813949012
3,0.6309788825476772
4,0.6460329469823641
5,0.6563666311316141
6,0.6642899462608697
7,0.6719192716443665
8,0.6745587490854293
9,0.6793155292684147
10,0.6832045345484282
11,0.6870699733510134
12,0.6907895516539118
13,0.694238639965109
14,0.6960655245496966
15,0.698795251506299
16,0.7009679875820743
17,0.7032105199645765
18,0.7042014775391561
19,0.7056581279977244
20,0.7069757282945283
21,0.708561164966118
22,0.7091613034604629
23,0.7096944982822564
24,0.7101505727736539
25,0.7114580101220371
26,0.7118331100959479
27,0.7126951030669548
28,0.7128678153512733
29,0.7132371372515801
30,0.7135502129457085
31,0.7145279802892037
32,0.7144306689124541
33,0.7146463071525864
34,0.7145932329789964
35,0.7150525371294536
36,0.7153204377229856
37,0.7159472735147843
38,0.7166202028023959
39,0.7168274935157297
40,0.7176459484298908
41,0.7182782535419242
42,0.7188275325408744
43,0.7190562709454813
44,0.7195087725762347
45,0.7197991021973429
46,0.7203549484070291
47,0.7206538125521736
48,0.7212228341783258
49,0.7214453408564054
50,0.721632891759973
51,0.7217120017007007
52,0.7219782686330123
53,0.7220762858504314
54,0.7223270746090914
55,0.7224755470348501
56,0.7225600879645973
57,0.7225830362528669
58,0.7227810904980121
59,0.7231492775217261
60,0.7233347776521346
61,0.7234650630428396
62,0.723637942313972
63,0.7237188123846245
64,0.7238090456742796
65,0.7240293415806148
66,0.7241557879148883
67,0.7243859233578483
68,0.7243673479635087
69,0.7244176976461978
70,0.7245523195357874
71,0.7248404220230114
72,0.7248139517760084
73,0.725188740433611
74,0.7251966527670975
75,0.7253027080797478
76,0.725399460362889
77,0.7253388042911372
78,0.7256350455693376
79,0.7257570055399083
80,0.7258889524037376
81,0.7259792782451449
82,0.7262751795623856
83,0.7261592416383496
84,0.7261916785385676
85,0.7261771115173347
86,0.7262730861536224
87,0.7264504122714855
88,0.726548100075647
89,0.7266678981923345
90,0.7267028320476625
91,0.7267366985820227
92,0.7267640768580923
93,0.7268813011666416
94,0.7269078196821366
95,0.7269340134854154
96,0.7266423551962902
97,0.7257074468489655
98,0.72445427063741
99,0.7233071197586721
100,0.722254620224045


==> csv/nDCCF/XGB/XGB.csv <==
i,j
0,0.0
1,0.4575642711839767
2,0.45850150868855055
3,0.4701996840431038
4,0.47965791431826243
5,0.48831630150971905
6,0.49865407487860325
7,0.5070576416695192
8,0.5135671833112216
9,0.5201593364730692
10,0.5259093100863137
11,0.5324191870600334
12,0.539833411007514
13,0.5451061869939735
14,0.5517935371545934
15,0.5572983324122232
16,0.561626574572234
17,0.5659547571015965
18,0.5703965698532154
19,0.5743204790608707
20,0.5783566349112294
21,0.5816608918927627
22,0.5850565932044897
23,0.5890002460096518
24,0.5923948528974896
25,0.5953345549832393
26,0.5982716140878941
27,0.6008623319882447
28,0.6034548687743765
29,0.606666700827359
30,0.6092188333364155
31,0.6112724774036686
32,0.6132532845674383
33,0.615258126174062
34,0.6177330789160581
35,0.6199762904379531
36,0.6216788713307795
37,0.6237048157463954
38,0.6253827670802901
39,0.6271106549034153
40,0.6288544936805753
41,0.6301310001584203
42,0.6316087275240807
43,0.6329511180929177
44,0.6339580563139304
45,0.6350022770341357
46,0.6362991516551114
47,0.6376173191000762
48,0.6388855090891933
49,0.6402175436368966
50,0.6410510767804116
51,0.642150326043103
52,0.6432005251801522
53,0.6443012767352356
54,0.6453551126204086
55,0.6464867639918901
56,0.6474832830130577
57,0.6486943919209243
58,0.649522316053007
59,0.6506137757200567
60,0.6516402616678341
61,0.6524401176802803
62,0.6531481360589967
63,0.654067765958074
64,0.6547413462367303
65,0.6555068772564516
66,0.6564430964738218
67,0.6572656308382272
68,0.6581836935545793
69,0.6591923048731377
70,0.6600998608888728
71,0.6608879770099634
72,0.6618539435556704
73,0.6626954342113875
74,0.6636118769180666
75,0.6643210718726333
76,0.6651122718918114
77,0.665804052416198
78,0.6663379458737156
79,0.6670187743475237
80,0.6674921253498134
81,0.668058169354008
82,0.6686723341745155
83,0.6693379495105032
84,0.6698595348635683
85,0.6703454127522325
86,0.6709713094950637
87,0.6713325331193527
88,0.6719004962517807
89,0.6724788515951761
90,0.6728629470278072
91,0.6732867692006598
92,0.6736973602782423
93,0.6741381916288629
94,0.6744502565181618
95,0.675086648699021
96,0.6752935726489085
97,0.6756775326746651
98,0.6761264722438303
99,0.6761490918983302
100,0.6715901984150698


==> csv/nDCCF/XGB/lferm.csv <==
i,j
0,0.0
1,0.020920031812561968
2,0.012970160858746027
3,0.0065444666747170865
4,0.005750819208180102
5,0.005342371068017604
6,0.005251741064808191
7,0.0032170528857822234
8,0.0028286580566921904
9,0.0025268401770811577
10,0.000693342860819457
11,0.0016920668716520204
12,0.004804201858460311
13,0.00840960007201641
14,0.011770591008388953
15,0.014520385358265275
16,0.017206772626310762
17,0.020352160581724288
18,0.023753333403340737
19,0.02683977241751101
20,0.030793805715399136
21,0.034088347904120186
22,0.03732448518803755
23,0.04073916152005541
24,0.04488028188384641
25,0.048520034694151115
26,0.0527483451364249
27,0.05688552907678124
28,0.06091864058123875
29,0.06504901521806183
30,0.06842938232522267
31,0.07239817592170905
32,0.07690474087018284
33,0.08104362724543546
34,0.0850713793787099
35,0.0887169698052569
36,0.09236355751260672
37,0.09645011852797358
38,0.10026264077106539
39,0.10422732895354803
40,0.10815356885021554
41,0.11221466710318917
42,0.11541369966487369
43,0.1188854070607478
44,0.12226779180676295
45,0.1258218532521359
46,0.12894624598943383
47,0.13231252731066856
48,0.13573483432907585
49,0.13921743482700444
50,0.14296063510625245
51,0.14629599378547453
52,0.14969268474772834
53,0.1531159417835405
54,0.15653331435375484
55,0.1601107475753406
56,0.16311124231615126
57,0.1664712147085622
58,0.16978116990211256
59,0.17266811304837604
60,0.17566776910321025
61,0.17865610115925445
62,0.18157983841751257
63,0.18467831204004526
64,0.18759011935926306
65,0.1905860961739395
66,0.19332957706437237
67,0.19580760051531332
68,0.19839362453890108
69,0.20088848045783814
70,0.2036596833395513
71,0.2061526861310473
72,0.20866399658741486
73,0.21074138170308754
74,0.2130592543117692
75,0.21529970784231267
76,0.21736460176576067
77,0.21933967859370496
78,0.22151197590993787
79,0.22384552319548012
80,0.22611472639860364
81,0.22834364843057114
82,0.2305245624044926
83,0.23264223722278776
84,0.23485267101640217
85,0.23704467902167875
86,0.23903973869339007
87,0.24086230058905012
88,0.24284076245699826
89,0.24488440290901065
90,0.24677795839840477
91,0.24887923141028517
92,0.25087688106804623
93,0.25277622656659715
94,0.25446833850741496
95,0.25638587614743535
96,0.25803971424521804
97,0.2596093460895673
98,0.2614549391291021
99,0.2631206370875069
100,0.26129318880663693


==> csv/nDCCF/XGB/zafar.csv <==
i,j
0,0.0
1,0.40552170601675547
2,0.4103371101052853
3,0.40931333271449855
4,0.4148293813086455
5,0.41499591306266326
6,0.4130172773962004
7,0.4130584191591882
8,0.41176840009755517
9,0.4114422710432336
10,0.4102806367632356
11,0.4085015021938403
12,0.40804129040993853
13,0.4081572435441882
14,0.4081204025425357
15,0.40777384563119545
16,0.4079063739406963
17,0.4085960661223579
18,0.40853615552805445
19,0.40846497690956596
20,0.40850664319231605
21,0.40840539292051725
22,0.40888534491307915
23,0.4093607149619837
24,0.40994597348598644
25,0.4098403116227365
26,0.40965415286557
27,0.409490615298338
28,0.409288647020611
29,0.4088501088368785
30,0.4083059935281126
31,0.4075887523164815
32,0.4071121613222949
33,0.4064040131568546
34,0.40621634887937214
35,0.40614946591640205
36,0.40585917907107505
37,0.4056070805468242
38,0.4052108381812963
39,0.40477293284414156
40,0.4039280559952097
41,0.4027743865879931
42,0.4019423857370275
43,0.4006182721523053
44,0.39933266278243157
45,0.3978785627424437
46,0.39634006476834405
47,0.39522296220250414
48,0.3936124765893526
49,0.3922071422132344
50,0.3908893671450549
51,0.3897310035301283
52,0.3880308471755197
53,0.386645913522584
54,0.38524700544525753
55,0.38419221530427805
56,0.38288888456867537
57,0.38165612725086134
58,0.3805143852397541
59,0.3793265032467659
60,0.3778398567530718
61,0.3763105315106034
62,0.37521215614528763
63,0.3736778131833164
64,0.3722884538858011
65,0.37115675827553557
66,0.3697448088650046
67,0.3681103668414073
68,0.36651565448614776
69,0.36512904947087815
70,0.3637948565461687
71,0.36227226273556906
72,0.36070620943561915
73,0.35935787533679947
74,0.35794183223700676
75,0.3563095136498255
76,0.3549357079835791
77,0.3531423591541225
78,0.35183917294275613
79,0.3502239454545808
80,0.3488597739208629
81,0.3471909017246398
82,0.3456529839068794
83,0.3439924168285307
84,0.34244344583359665
85,0.340897817814227
86,0.3394384245792847
87,0.33773471610687816
88,0.33618535294512725
89,0.3348560740791787
90,0.3333584881454062
91,0.33156134704467055
92,0.32995544905060303
93,0.3284544801393808
94,0.3270249457064171
95,0.3255776830202855
96,0.3241414992490555
97,0.32261019339801167
98,0.32125942068043617
99,0.3201567013399015
100,0.3196022354033415


==> csv/reRanknDCCF/MLP/Adv.csv <==
i,j
0,0.0
1,0.14182177145234598
2,0.1500496857968323
3,0.16487684396587
4,0.17354270800315386
5,0.18618089524736958
6,0.196572186472465
7,0.20402642088441247
8,0.2101525209263928
9,0.21745789662400472
10,0.22319000339639317
11,0.2279873092156317
12,0.2315623756105295
13,0.234394900884222
14,0.2386662714553086
15,0.24198556196900733
16,0.24428413901346913
17,0.2460612461991908
18,0.2486754235876255
19,0.25046597229449974
20,0.2521526767025829
21,0.2526810010087862
22,0.25381562778589206
23,0.25497936810452093
24,0.256062979479852
25,0.2572400776082703
26,0.25808223662724505
27,0.2584953461427858
28,0.25908292030379587
29,0.2595149273922347
30,0.2604548337907242
31,0.26053846847476825
32,0.2608281107251529
33,0.26040338590797407
34,0.2603397531091115
35,0.25984327821630593
36,0.2594563538361303
37,0.2593837458014251
38,0.2590616715075582
39,0.25898847780395373
40,0.2591372979878517
41,0.2587938312597038
42,0.25854095049747516
43,0.25843831513485555
44,0.2576925277439987
45,0.2564477198113818
46,0.2561136882477237
47,0.2553559887827374
48,0.2540042493100109
49,0.25255586737992186
50,0.25145452204519
51,0.2500591157168296
52,0.2483440964124587
53,0.24656350996661147
54,0.24451686447777898
55,0.24219112027813516
56,0.2399441853272074
57,0.23729124852669503
58,0.23445540437846424
59,0.2316468397868392
60,0.22849890074030899
61,0.2251044850439844
62,0.22168046915024975
63,0.21814297039465247
64,0.21459206362928407
65,0.21124725893334784
66,0.2078785127618974
67,0.20419137751405425
68,0.20035045381125083
69,0.19682264862712429
70,0.19307246289181235
71,0.18904399727333965
72,0.1848459630020901
73,0.18100121295204308
74,0.17698850910826647
75,0.1729636573910185
76,0.1688940503411983
77,0.16491068674544362
78,0.16066733248386478
79,0.15642517132345446
80,0.1520683296976959
81,0.14776333259183994
82,0.14366802238682597
83,0.13936779821022627
84,0.13529954672123523
85,0.13116105858825267
86,0.1269771499145982
87,0.1229922111115207
88,0.11890132832692535
89,0.11481020637553241
90,0.11084769041227927
91,0.10714487869860934
92,0.10357239759299008
93,0.10017643273291477
94,0.09712154711291054
95,0.09446860959767722
96,0.09220711571082696
97,0.09051759481248245
98,0.08964322111948941
99,0.08962225499214083
100,0.08897940569833007


==> csv/reRanknDCCF/MLP/DT.csv <==
i,j
0,0.0
1,0.46283718187261735
2,0.4735647622495039
3,0.4748685454023026
4,0.4739626590574573
5,0.46928031556196986
6,0.46529938392200776
7,0.45935232776856005
8,0.4537749918976952
9,0.4515718123686835
10,0.44931047761721915
11,0.4472040800714077
12,0.4456907883331113
13,0.4463929817610493
14,0.44772262204384755
15,0.44926520109817497
16,0.45160249120690305
17,0.45515926022522923
18,0.45811954714433306
19,0.46197638546621905
20,0.4654920163374492
21,0.4699907142314918
22,0.47407628864403756
23,0.47867788252474147
24,0.48351344231935556
25,0.4889644287445795
26,0.49399641588094434
27,0.4992181379896513
28,0.5046033149264442
29,0.5095895512251205
30,0.5145399274470834
31,0.5198042757596809
32,0.5245138706110077
33,0.5295107581109831
34,0.5343059531317642
35,0.5386305910909122
36,0.5429787647264239
37,0.5470814949737843
38,0.5509235708306252
39,0.5545380563400969
40,0.5582629461696635
41,0.561831055414683
42,0.5653944703237981
43,0.5688550102449408
44,0.5719879735608338
45,0.5750221003430191
46,0.5778431998117277
47,0.5803568611419488
48,0.5827042767468491
49,0.5850649726165712
50,0.5873754828471491
51,0.5895254662684148
52,0.5916315020417644
53,0.5935281597165382
54,0.5955322567452441
55,0.5971266718656723
56,0.5986950834529654
57,0.600305461292773
58,0.6018249972497387
59,0.6031574591879489
60,0.6047796658577251
61,0.6062739476961254
62,0.6077191730933327
63,0.608999063257135
64,0.610377084883984
65,0.6117563744417438
66,0.6130846549997198
67,0.614408597369186
68,0.6155878451256978
69,0.6167150638019905
70,0.6177520190507872
71,0.6186626710473493
72,0.6195672336388987
73,0.6204509211646474
74,0.6211665062391798
75,0.6216992652710238
76,0.6223350010452271
77,0.6228755354624734
78,0.6234450721044998
79,0.6239542009115764
80,0.6244225395771433
81,0.6248152207473048
82,0.6251625219336533
83,0.6254328352546106
84,0.6258391347329121
85,0.6259917943314235
86,0.6262094856173293
87,0.626113244358278
88,0.6259830959062339
89,0.6256360698541272
90,0.6249858851677289
91,0.6241880283960443
92,0.6234061679098205
93,0.6225247378444478
94,0.621335346467755
95,0.6200806528980243
96,0.6189372057707667
97,0.6176939457997191
98,0.6164600553414845
99,0.6146935760990124
100,0.610966933144544


==> csv/reRanknDCCF/MLP/LGB.csv <==
i,j
0,0.0
1,0.841740130433216
2,0.8398181247972117
3,0.837636745469038
4,0.8235051831200665
5,0.807741264582077
6,0.7915708043929583
7,0.7812521325493819
8,0.7750028648823785
9,0.7694002898589027
10,0.7664434315402019
11,0.7643325279246562
12,0.7615512847189205
13,0.758392895014107
14,0.7560094324720336
15,0.7530059066678375
16,0.7514178132947734
17,0.7499123401724788
18,0.7485442485673254
19,0.747509745548092
20,0.7450836937884355
21,0.742787145826858
22,0.740354531328549
23,0.7384695613236072
24,0.7366557652114389
25,0.7352034271912629
26,0.7338640968221269
27,0.7330878018404681
28,0.7329657648356358
29,0.7330773939402826
30,0.7329981729487256
31,0.7334260804772263
32,0.7336965679832983
33,0.7336313818732664
34,0.7340935367606606
35,0.7343638911715554
36,0.7345164513656084
37,0.7351312986301924
38,0.7354661230605903
39,0.7357245527970803
40,0.7363119878963319
41,0.7365284628593795
42,0.7369486811239818
43,0.7371200995612737
44,0.7373596837336251
45,0.737741855905753
46,0.7385198192784839
47,0.7391123847172038
48,0.7400692056278284
49,0.7407863478593895
50,0.7413960458322629
51,0.7421105619570495
52,0.7427103430682823
53,0.7433428871584415
54,0.7437025414541005
55,0.7444950819982409
56,0.7448586057532806
57,0.7449973594893115
58,0.7452148091439934
59,0.7454121959722875
60,0.7455563298604546
61,0.7456222368846788
62,0.7459058932868938
63,0.7460825567605829
64,0.7460552331232264
65,0.7459506503456641
66,0.7458757645271945
67,0.7457501412392928
68,0.745707523708839
69,0.7455626409348022
70,0.7455225856394558
71,0.7452929947577535
72,0.7450577252111941
73,0.7444313534383321
74,0.7438110683280987
75,0.7434699590500381
76,0.7426168764191785
77,0.7419902862385058
78,0.7414581133034721
79,0.7407545244800547
80,0.739990106839985
81,0.7391271547477436
82,0.7381713594500996
83,0.7370999889942955
84,0.7360209814129856
85,0.7348877537092324
86,0.7336906375529626
87,0.7325451105721028
88,0.7312243925077435
89,0.7297339314175317
90,0.7286514721435469
91,0.7273283475118177
92,0.725960813787982
93,0.7247242619240891
94,0.7235591105353008
95,0.7222991581231286
96,0.7209500931271389
97,0.7197032365028254
98,0.7184439706707257
99,0.7170351486178933
100,0.7122180097136759


==> csv/reRanknDCCF/MLP/LR.csv <==
i,j
0,0.0
1,0.6981727715863353
2,0.6988497503060604
3,0.695694757069647
4,0.6970032808055364
5,0.6954741271551745
6,0.6892670966806765
7,0.6866589108361629
8,0.6834046002870449
9,0.6821103472595442
10,0.6837405484975964
11,0.6833039155721383
12,0.6846094068502898
13,0.6856719115729872
14,0.6871462800216237
15,0.6888151046180228
16,0.690348725551953
17,0.6918054628155825
18,0.6930362880703107
19,0.6943869009720498
20,0.6966530323340816
21,0.6975673385577079
22,0.6988936831859904
23,0.7000418627320623
24,0.7012894550598577
25,0.7023717139398089
26,0.7036430358349166
27,0.7043708739314855
28,0.7060398933454353
29,0.7071313510180465
30,0.7072062867417611
31,0.7075526024067436
32,0.7080979601015283
33,0.7085745213595327
34,0.7090525658739248
35,0.7098666338202633
36,0.7106584519258967
37,0.7113378655666928
38,0.7126915893292701
39,0.7133977763697452
40,0.7140873824272238
41,0.7150807158368623
42,0.7159422173240932
43,0.7172309324976951
44,0.7178521980456409
45,0.7180521450682904
46,0.7188548231634313
47,0.7190854839979576
48,0.7195608594602765
49,0.7199832287986561
50,0.7205513046374104
51,0.7206922263045249
52,0.7208733119020223
53,0.721223240516345
54,0.7214053916690528
55,0.7218702670706885
56,0.7219064832974675
57,0.721880293465939
58,0.7220936084258796
59,0.7217880173197855
60,0.7216090503237962
61,0.7209513630474929
62,0.7208099540382636
63,0.7203296727968653
64,0.719893214747783
65,0.7191736506243116
66,0.718950675450893
67,0.7183950229805707
68,0.7177407349255049
69,0.7171892921659746
70,0.7166320743807407
71,0.7162463876600671
72,0.7157757606249219
73,0.7150264874923016
74,0.7145366500501771
75,0.7138558276570053
76,0.7126373749242125
77,0.7118602656235378
78,0.7112132818977582
79,0.7102979635940996
80,0.7091877522724818
81,0.7084093336912074
82,0.7076168051934414
83,0.7066907177328737
84,0.7056735021676606
85,0.7049001687692615
86,0.7041396900944098
87,0.7032645234473848
88,0.7022139787004874
89,0.7009744785764997
90,0.6997004041513194
91,0.6984200943144951
92,0.6966958248117028
93,0.6948320029931231
94,0.6929073459854188
95,0.6907348251588659
96,0.688555685056379
97,0.6860792668500352
98,0.6828753302499928
99,0.6796647484430367
100,0.6751095508757686


==> csv/reRanknDCCF/MLP/MLP.csv <==
i,j
0,0.0
1,0.6132464178094827
2,0.5954643079030004
3,0.6317083949567222
4,0.6586852436906303
5,0.6784721173172392
6,0.6897794683921931
7,0.6960608278313991
8,0.701055332064818
9,0.704895722881626
10,0.7075005779072583
11,0.7101744360157431
12,0.7122588661613323
13,0.7136140436388775
14,0.715446855394509
15,0.7160099154914132
16,0.7163431369186191
17,0.7161191843856807
18,0.7160630003724123
19,0.7175945571186646
20,0.7173716676780912
21,0.7170650067200264
22,0.7177922619691416
23,0.7183539628281431
24,0.7200419233673995
25,0.7211794723597763
26,0.7219220916116955
27,0.7231213358808892
28,0.7245640092841632
29,0.7253766419314017
30,0.7259794709043683
31,0.7274149102355036
32,0.7284015527454958
33,0.7290717354677464
34,0.7294579511405797
35,0.7298523633166392
36,0.730221610512114
37,0.7309649364653672
38,0.7314287977522127
39,0.7316834724138268
40,0.7322249374943085
41,0.7322494116637055
42,0.7319993914799623
43,0.7319680422175114
44,0.7321454655219434
45,0.7320570740957484
46,0.7322843695335104
47,0.7325991401943992
48,0.7326214653511592
49,0.7327010650951011
50,0.7326767672882226
51,0.7328249578449183
52,0.7331941344096813
53,0.732906771411824
54,0.7328337349809794
55,0.7329829127342106
56,0.7332241852251744
57,0.7329506011089529
58,0.7330302963178397
59,0.733202720769234
60,0.7333993739964724
61,0.7336034314048913
62,0.7336648986833406
63,0.7336741818450998
64,0.7334355533937394
65,0.7335073109054255
66,0.7334321655945886
67,0.7332603683216032
68,0.7332916535439853
69,0.7332044060485322
70,0.7329683723205076
71,0.7323692121804568
72,0.7317458497375773
73,0.7309720301661358
74,0.730193685940369
75,0.7297092109291313
76,0.7290835311418699
77,0.7283382724521728
78,0.7275035362080065
79,0.7266378491069403
80,0.7260777555204647
81,0.7251433683249764
82,0.7241209039648211
83,0.7231038876125959
84,0.7223569731499456
85,0.7217412288093359
86,0.7215395550578453
87,0.721036470037919
88,0.7208284973788331
89,0.72083089685543
90,0.720574669150613
91,0.7202739914595535
92,0.7199871809954368
93,0.7193324414688477
94,0.7185491527941871
95,0.717715457640675
96,0.7168045461526567
97,0.7158628549121724
98,0.715005888460347
99,0.7139284040181499
100,0.7092056822206384


==> csv/reRanknDCCF/MLP/RF.csv <==
i,j
0,0.0
1,0.5798282657657658
2,0.5538844359417865
3,0.5592162189719699
4,0.5714011237574244
5,0.5796774679584904
6,0.5837250861265606
7,0.5894844161986157
8,0.5932014683837277
9,0.5955446658592614
10,0.5988070797681149
11,0.6045656521953002
12,0.6099071627363268
13,0.6146196717510106
14,0.6205059700769874
15,0.6257426272870084
16,0.6306894113911601
17,0.6362512981362836
18,0.6417648344645663
19,0.6471627199607453
20,0.6525606564588928
21,0.6568526181544603
22,0.6615275423729042
23,0.6661116304363567
24,0.6702099520075011
25,0.6745857838271724
26,0.6785439982487667
27,0.6826035979505125
28,0.6860357106207685
29,0.6890811431632367
30,0.6919316434954041
31,0.6950060884058339
32,0.6973222902042616
33,0.6997101687135442
34,0.7014624833456282
35,0.7037634804656732
36,0.7061627741360449
37,0.7083935658506442
38,0.7101035668119235
39,0.7118613858884336
40,0.7136235598846966
41,0.7148727839446012
42,0.7166275552311385
43,0.7176597335080762
44,0.7190617838809998
45,0.7202318677952866
46,0.7210833534632823
47,0.721524696773175
48,0.7224476678410275
49,0.7233032436503732
50,0.7239458264352797
51,0.7245011949445658
52,0.7246797590453262
53,0.7248755892883577
54,0.7251419386835037
55,0.7251106586972299
56,0.7251251897854273
57,0.7252296001741982
58,0.7253341324562024
59,0.725662595892634
60,0.7257986026952306
61,0.7256848386853818
62,0.725677187156227
63,0.7254640652551669
64,0.7254763478193794
65,0.7252613278681789
66,0.724896237471785
67,0.7246660050681777
68,0.7243641737013766
69,0.7239391905145331
70,0.7234935916539754
71,0.7226349794816666
72,0.7219031781411854
73,0.7210763836907552
74,0.7202359834436474
75,0.7194114913353951
76,0.718377068804842
77,0.717231215224376
78,0.7160938271262398
79,0.715191490173866
80,0.714181782375792
81,0.713328837890802
82,0.712484056366213
83,0.7119059021878713
84,0.7113688123693367
85,0.7107282026654109
86,0.7107953419573446
87,0.710638055832602
88,0.7106331316244672
89,0.7106471642332721
90,0.710542161696462
91,0.7106947735432609
92,0.7108303247526587
93,0.7108646738089816
94,0.7107836885732358
95,0.7106693286947885
96,0.7104370592019653
97,0.7102100243771475
98,0.7094158759889675
99,0.7088173810880203
100,0.704102815032003


==> csv/reRanknDCCF/MLP/SVM.csv <==
i,j
0,0.0
1,0.5766225189859486
2,0.5883924482116444
3,0.594358212221643
4,0.5963560659860405
5,0.5967249625964913
6,0.6030767050261508
7,0.6081008911624329
8,0.6127611647762603
9,0.6192692497759942
10,0.6236191348081539
11,0.6294661218719819
12,0.6335364509470919
13,0.6361432094961303
14,0.6405175616271372
15,0.6442980720265884
16,0.6484048466258204
17,0.6514744747299198
18,0.6538921197066176
19,0.6563273643943985
20,0.6595365231568092
21,0.6625227909102598
22,0.6655427848224935
23,0.6679298118340065
24,0.6695651200035004
25,0.6717350067333078
26,0.6730359101008655
27,0.6745104754331547
28,0.6756813193276308
29,0.6767415761561801
30,0.6780521579715635
31,0.6788160621107348
32,0.6801663272495762
33,0.681216197550972
34,0.681810960212882
35,0.682521994389655
36,0.683307349842126
37,0.6838834269907322
38,0.6847021756866032
39,0.6851903354865505
40,0.6861383275614258
41,0.6866180622075455
42,0.6869987724866533
43,0.6878749036795481
44,0.6888308848707629
45,0.6896279923277157
46,0.6905154462823601
47,0.6916316404578169
48,0.692771034706326
49,0.6937785906507055
50,0.6948150009889775
51,0.6958642911764962
52,0.6970516724966528
53,0.6980851002167545
54,0.6989765955772616
55,0.7000217961540637
56,0.7010295506578628
57,0.7019805605744825
58,0.7029972270349044
59,0.7039195604419682
60,0.7048545036078562
61,0.7056888777419283
62,0.7064484492216667
63,0.7071544772521207
64,0.7079901502653099
65,0.7086938377317858
66,0.7093471986810147
67,0.7100034160082426
68,0.710807700920939
69,0.7113716495419217
70,0.711851963803465
71,0.7124787811561205
72,0.71305127050842
73,0.7138193601149456
74,0.7145068451045088
75,0.7151163040055936
76,0.7157584659824517
77,0.7162519997247216
78,0.7167771594222792
79,0.7171441286004865
80,0.7174892202067209
81,0.7178042173274115
82,0.7180363725814558
83,0.7181021423311714
84,0.7184939506376549
85,0.7186707083683924
86,0.7187853490126266
87,0.7188703651108137
88,0.7189504411690502
89,0.7190348177749675
90,0.719087289513922
91,0.7191453396028198
92,0.719062066797313
93,0.7188380360228059
94,0.718574144053009
95,0.7183733219175007
96,0.717812454191389
97,0.7166480484998494
98,0.7149994724645317
99,0.7137208507246828
100,0.7127542923203755


==> csv/reRanknDCCF/MLP/XGB.csv <==
i,j
0,0.0
1,0.7451938861306855
2,0.7448467393280692
3,0.7167296171580557
4,0.6996545754319577
5,0.6925313827672306
6,0.6939778949396292
7,0.697538334006428
8,0.699130391182538
9,0.7005902297541324
10,0.6993450467280873
11,0.6990884925964841
12,0.7012409605243222
13,0.7019039715445108
14,0.7042549507293138
15,0.706978638934875
16,0.7081001384184447
17,0.7084188549031565
18,0.7088887748794241
19,0.7089264171469127
20,0.7090409610746375
21,0.7081753433294661
22,0.7072179686085476
23,0.7076346485500908
24,0.7079216335476209
25,0.7082157837156169
26,0.708379271067305
27,0.7087105300759511
28,0.7089684838171949
29,0.7096197288322255
30,0.7097518612829434
31,0.7104489940948384
32,0.7110711147421197
33,0.7115501764690297
34,0.7115560577541834
35,0.7125508036003918
36,0.7132628459923318
37,0.7143671435193344
38,0.7153994237351503
39,0.7166233889078686
40,0.7179876572120806
41,0.7188962404700316
42,0.7197353977465689
43,0.7203757167227652
44,0.7211073610256117
45,0.7219263986874596
46,0.722437628641773
47,0.722943430382218
48,0.7233928968408329
49,0.7243202693909678
50,0.7246921962640503
51,0.7253072099185978
52,0.7256412405905447
53,0.7260693210373402
54,0.7266017291022868
55,0.7269310005929028
56,0.7272235385591607
57,0.7276276036295477
58,0.7277840557704267
59,0.7281160242789093
60,0.7283323343274914
61,0.7286169212089026
62,0.7286322488797671
63,0.7288732618938925
64,0.7288667369585827
65,0.7289687924999031
66,0.7291110453704518
67,0.7293371931281564
68,0.7293737416810981
69,0.7294348622072561
70,0.7294346010356065
71,0.7296818591344971
72,0.7297414919882406
73,0.729757835369567
74,0.729757927834212
75,0.729930648500038
76,0.729697358422683
77,0.7294591734380631
78,0.7291829318234867
79,0.7288372882463819
80,0.7281823682267023
81,0.7275363406811256
82,0.7264313859693019
83,0.7254318980994434
84,0.7243464890490162
85,0.7230082937784645
86,0.7217630684469887
87,0.7203302601143116
88,0.7188908511599791
89,0.7173870208347527
90,0.7157674605592079
91,0.714345238608312
92,0.7128775206777458
93,0.7111492873250597
94,0.709636654541796
95,0.70809204694559
96,0.7065996176349837
97,0.7049966353859245
98,0.7036124511974752
99,0.7022363604741841
100,0.697510847245693


==> csv/reRanknDCCF/MLP/lferm.csv <==
i,j
0,0.0
1,0.42592939434196486
2,0.48973675611830864
3,0.5298104361746494
4,0.5415431297238456
5,0.544468855353598
6,0.5502236751327294
7,0.553125429245686
8,0.5521803090408003
9,0.5492328895594809
10,0.5500906533137203
11,0.5526423413899262
12,0.5562782715251138
13,0.5587266820089327
14,0.5609241159891426
15,0.5605094989957539
16,0.5608151585221453
17,0.5601293488252312
18,0.5586417052601852
19,0.5575558117349695
20,0.5558007835989034
21,0.553047160502359
22,0.5500415767991931
23,0.5467559275078988
24,0.542322405395294
25,0.5370162354035065
26,0.5320158287119812
27,0.5273404482102508
28,0.5223652509510586
29,0.5168175065749376
30,0.510993466386123
31,0.5052209153428642
32,0.4990590160235059
33,0.49388594146903575
34,0.4886810292772416
35,0.4840176108152267
36,0.4800845231985955
37,0.47642909288668245
38,0.4730390608768053
39,0.46984081620434953
40,0.46722423351422065
41,0.46456159769130945
42,0.46218245375076955
43,0.46003872118527606
44,0.45797988036082216
45,0.4559645125302098
46,0.45414070177487476
47,0.45145922945643696
48,0.44950916667418006
49,0.44706652353626325
50,0.4446226542067474
51,0.44232505306944414
52,0.4398476438813204
53,0.43765167356310497
54,0.4354159184275503
55,0.4334806462353552
56,0.43128723554865894
57,0.42900818201401614
58,0.4268706861891758
59,0.42464214241901177
60,0.4229029518372445
61,0.4209149555488283
62,0.41920283696936295
63,0.4170298866415223
64,0.4153295456619409
65,0.4138696491292198
66,0.4122598151586602
67,0.4112174134476317
68,0.41016674538661535
69,0.40912103077806317
70,0.40831457227934476
71,0.40748859666342985
72,0.40672358994011415
73,0.40556308722674234
74,0.40445141004055285
75,0.4032507469049232
76,0.40213342338172225
77,0.4010882964254578
78,0.39971738091400527
79,0.39843406818989013
80,0.3974208731647669
81,0.39639107267398604
82,0.39512882151009093
83,0.3937841525312937
84,0.3924749469159388
85,0.39084912279358613
86,0.38914952666301417
87,0.3873990373238123
88,0.38576729010977023
89,0.3839810497691157
90,0.38203660046500737
91,0.3798797821795227
92,0.37771789450906174
93,0.37539350292513035
94,0.3730790483804249
95,0.37117250926180634
96,0.36934133164102617
97,0.3678430208774609
98,0.367039876349933
99,0.3664120104319244
100,0.3638666917490088


==> csv/reRanknDCCF/MLP/zafar.csv <==
i,j
0,0.0
1,0.0880016793179802
2,0.17036955995286607
3,0.16505406178380827
4,0.16419620617992792
5,0.162620249519141
6,0.15825508339577604
7,0.14981469452178486
8,0.13967551927589095
9,0.12885048486204387
10,0.11778031057776117
11,0.10823691980722772
12,0.09811541613061281
13,0.08831698994413206
14,0.07895357776886214
15,0.07040824695843462
16,0.06170226592506112
17,0.05326529553520798
18,0.04410148340755038
19,0.03611360341228553
20,0.02879753647792571
21,0.020976126584839938
22,0.013973059746000938
23,0.006454050901067654
24,0.0006996227386312226
25,0.008100293033310169
26,0.01557851038938829
27,0.023067498185311064
28,0.029780954139321913
29,0.03663988983866262
30,0.04325368301295607
31,0.04986953025471219
32,0.05607386979472839
33,0.06251023287098478
34,0.06880878054423045
35,0.07500784703568264
36,0.0810586481816511
37,0.08710282760003352
38,0.09299729010955071
39,0.09873420463426308
40,0.10438177049807784
41,0.10973443731042676
42,0.11519865068172963
43,0.1205155848469861
44,0.12540767239503847
45,0.13028839298258965
46,0.13491102890190287
47,0.13950238518113323
48,0.1435480908293436
49,0.14786344740149626
50,0.15245099002148654
51,0.15671326117990014
52,0.16049525879082993
53,0.1644090591578965
54,0.16862450867999068
55,0.17280886851039473
56,0.176939330361903
57,0.18093368295357237
58,0.1849107827009085
59,0.18891152533375877
60,0.19299012975026736
61,0.19660873092872766
62,0.20014935574648696
63,0.2036033234935556
64,0.20704473772026433
65,0.21054716523591926
66,0.21402426161064259
67,0.21732090006954263
68,0.22074099122938123
69,0.22422787107634373
70,0.22750591247764274
71,0.2308022149429907
72,0.2338927933214796
73,0.23721770319356134
74,0.24030092325281177
75,0.24333438960452464
76,0.24592976425391883
77,0.24888436738839137
78,0.2514047589113165
79,0.25385853134293485
80,0.2561279015716581
81,0.25824284828025595
82,0.2603499306194572
83,0.2618610309269442
84,0.26325149802537345
85,0.2642988322683709
86,0.26532641374351223
87,0.26590691465427746
88,0.26604173548258486
89,0.26597236733759166
90,0.26557264721514645
91,0.264729162994302
92,0.2634142768150363
93,0.26198353243878414
94,0.26048819671130236
95,0.258701929152795
96,0.25720021465406523
97,0.25584433589564065
98,0.2545450376602133
99,0.25347346284055955
100,0.2529540916645816


==> csv/reRanknDCCF/RF/Adv.csv <==
i,j
0,0.0
1,0.17879102737045383
2,0.18539365508291794
3,0.19578993142744083
4,0.20224454093172217
5,0.2125912914986171
6,0.21991780218545331
7,0.2271374772858863
8,0.23358713452100033
9,0.23971529963682214
10,0.24546851146059512
11,0.249625866307584
12,0.2530002056299476
13,0.2559929643182812
14,0.25965955130383056
15,0.2625616096794915
16,0.264506578962152
17,0.2661255071621115
18,0.26856525638368944
19,0.27011050563255123
20,0.2718440851181557
21,0.2720012142857362
22,0.2729377090692292
23,0.2737911038315183
24,0.2744120785474784
25,0.27542707412166245
26,0.275881699008255
27,0.2757082228673282
28,0.27580088391269686
29,0.27586931244157076
30,0.2765421276862139
31,0.2764004497508824
32,0.2760768864745007
33,0.2753952362497398
34,0.27510515394730384
35,0.2741938271952947
36,0.2733909914161823
37,0.27299944026312023
38,0.2723505854931748
39,0.2717552828571468
40,0.2715696959116402
41,0.27113400664288395
42,0.2705260201873956
43,0.2702860947804772
44,0.2693881973784586
45,0.26774561267769476
46,0.26719247905009785
47,0.26604198324923456
48,0.2644231330924338
49,0.262785539911596
50,0.2614592050087862
51,0.2598508001334836
52,0.25786627168644594
53,0.2560122765146656
54,0.2538529664363876
55,0.2514135795919859
56,0.24896041991335938
57,0.24617559604339212
58,0.2431440253760656
59,0.24027759273938276
60,0.23685621130402212
61,0.23334991431672325
62,0.22974388329560536
63,0.22606315510377117
64,0.22239117740363423
65,0.21888337633954658
66,0.2154251606953227
67,0.21166277388077293
68,0.2077397807769712
69,0.20402832869393606
70,0.20019021450176444
71,0.19613128733593155
72,0.1918634166568809
73,0.18785034458649652
74,0.18377654461640025
75,0.1797257559690285
76,0.17551559024359586
77,0.17153688163768632
78,0.1672418421434182
79,0.16290812215744066
80,0.1585202412330431
81,0.15412794579374622
82,0.14991616111486594
83,0.14561804272884205
84,0.14147769913427677
85,0.13719935639837333
86,0.13292104043164998
87,0.12882325149523588
88,0.12468787257862968
89,0.12050296282082851
90,0.11649211110504154
91,0.11272200193094217
92,0.10907198401001239
93,0.10554366405371829
94,0.10235667382351976
95,0.0996357885027579
96,0.09715466719576848
97,0.09535031357372914
98,0.09434390767710465
99,0.09438825346827306
100,0.0937112182598705


==> csv/reRanknDCCF/RF/DT.csv <==
i,j
0,0.0
1,0.4116967485919099
2,0.4299895579867435
3,0.4372573582629026
4,0.4424472202314254
5,0.44300696332158057
6,0.44404083409804784
7,0.44089520315625114
8,0.4377139221822916
9,0.4376310494316015
10,0.43728206016856375
11,0.43639465336690525
12,0.4369442136194115
13,0.4393373237926354
14,0.4421459943266216
15,0.44478242674530494
16,0.4483038566789016
17,0.45259048392725126
18,0.45591384022998355
19,0.46017956462482834
20,0.46415819934695357
21,0.4686690962728957
22,0.47307756348360774
23,0.47790957662928385
24,0.4827603988864124
25,0.48847452727996354
26,0.49361158186135745
27,0.4987613240497013
28,0.5042198352690825
29,0.509365578645507
30,0.5145410475955217
31,0.5197716146054574
32,0.5246357197454986
33,0.5297234433838951
34,0.5347377946628808
35,0.5392397560406711
36,0.5437318717056521
37,0.5479597497350971
38,0.5519225049387856
39,0.5555852005828565
40,0.559312974761495
41,0.5627779249323837
42,0.5663677186887006
43,0.5698030193978003
44,0.572888809395278
45,0.5759132664459354
46,0.578669382666589
47,0.5811307405356324
48,0.5835355671043724
49,0.5858877684945492
50,0.5880835860385628
51,0.5901831596901124
52,0.5922632133268355
53,0.5941577678443544
54,0.5961317483021793
55,0.5977727451713419
56,0.599312231677765
57,0.6009185357831447
58,0.6024496124744593
59,0.6038380653195229
60,0.6054825624312382
61,0.6069995342775157
62,0.6084283898314911
63,0.6096945869830982
64,0.6110087568441624
65,0.6123902106716916
66,0.6136607882729843
67,0.6148882367852953
68,0.6160163951758236
69,0.6171819565324779
70,0.6181843074036901
71,0.619096556966179
72,0.6199957094019174
73,0.6208713764510365
74,0.621608184936148
75,0.6221570945100614
76,0.6228035434012168
77,0.6233222498072778
78,0.6238441673782616
79,0.6243153236684598
80,0.6247067772154655
81,0.6250506559791965
82,0.6253690315181222
83,0.6256224311414805
84,0.6260101853057178
85,0.6261899303884239
86,0.626461594685594
87,0.6263912377533694
88,0.626264005324549
89,0.6259065072701198
90,0.6252945623473118
91,0.6245318116560676
92,0.6237490629713555
93,0.6229253040065815
94,0.6217816977170081
95,0.6205269873269961
96,0.6194158501001163
97,0.6182166734508132
98,0.6169599283775786
99,0.6151869394287802
100,0.611453650557119


==> csv/reRanknDCCF/RF/LGB.csv <==
i,j
0,0.0
1,0.870548076499974
2,0.8742071467217694
3,0.8713095025527696
4,0.8562306726510552
5,0.838839972794169
6,0.8212168220605328
7,0.8099305295532551
8,0.8030167031841199
9,0.7972608278397745
10,0.793757960269323
11,0.790720002231601
12,0.7870152182630437
13,0.7830957237068582
14,0.7799763623964824
15,0.776497238984021
16,0.7740683139511524
17,0.772108472652773
18,0.7699202221599185
19,0.7682833831941486
20,0.7654202766764038
21,0.7625679634979126
22,0.7596498720051172
23,0.7574013402179198
24,0.7552603238792794
25,0.7534436988020445
26,0.7519043930508053
27,0.7507817602475458
28,0.7503129528604715
29,0.7501420109711665
30,0.7496660662243362
31,0.7494950813974529
32,0.7494163364409335
33,0.7492280855158387
34,0.7493987048788563
35,0.7491802762034006
36,0.7490158822420182
37,0.7493999463524259
38,0.7494884842421093
39,0.7495190327376018
40,0.749902035931589
41,0.7500089405994996
42,0.7503209110557215
43,0.7501002681882314
44,0.7501619107907646
45,0.7504722607067764
46,0.7510562034179242
47,0.7514720589925004
48,0.7522513698817922
49,0.7528281948449631
50,0.753294772295767
51,0.7538951852954422
52,0.7543758710939328
53,0.7548856223603251
54,0.7550978910701319
55,0.7556879267602737
56,0.755937762036311
57,0.7559966439932635
58,0.7560457632250803
59,0.7561131780774222
60,0.756098504810848
61,0.755996454290248
62,0.7561290494883975
63,0.7562980070266611
64,0.7561849755266499
65,0.7559467335396916
66,0.7558615835309181
67,0.7556356868372955
68,0.7554426111006612
69,0.7552077939260544
70,0.7549347157708424
71,0.7546289593921847
72,0.7542811944598397
73,0.7534899197609666
74,0.7527441394846742
75,0.7522483708854505
76,0.7512972481152081
77,0.7506240369318714
78,0.7500555500700086
79,0.7493009662377664
80,0.7484580255435265
81,0.7475282813907194
82,0.7464269577097402
83,0.7453248487256445
84,0.7442265215647618
85,0.743121419994526
86,0.7418496220587035
87,0.7406952774506785
88,0.7393968199054537
89,0.7378183038325401
90,0.7366822833220636
91,0.7352854359506017
92,0.7338598373340557
93,0.7325518582977586
94,0.7312792924444065
95,0.7299896732412203
96,0.7285645269969289
97,0.7272928812027559
98,0.7260013273645478
99,0.7246462108945515
100,0.7197881637053674


==> csv/reRanknDCCF/RF/LR.csv <==
i,j
0,0.0
1,0.6888428386795845
2,0.7088166565737892
3,0.7100773016927328
4,0.7139150406310294
5,0.7145724811441305
6,0.7091053447577615
7,0.7066002223062423
8,0.7043061684855063
9,0.7033513963314304
10,0.7046532264288277
11,0.7042893268008903
12,0.7059030518670906
13,0.707097756451629
14,0.7087953717627538
15,0.7103646382540809
16,0.7115697884254738
17,0.7133859569970531
18,0.714845707425052
19,0.7162704146967434
20,0.7178329886258354
21,0.7190591046082917
22,0.7200108785486311
23,0.7210068810179369
24,0.7218244545810968
25,0.7225963804469673
26,0.7239025888589792
27,0.7243734379044668
28,0.7256847161826485
29,0.7262149988049482
30,0.7258131507386627
31,0.7258421798983846
32,0.7260633555413514
33,0.7264771820218637
34,0.726683344775255
35,0.727454439761128
36,0.7279494726913902
37,0.7283906859724265
38,0.7294228978268049
39,0.7299338202778723
40,0.7303763303411419
41,0.7311815362581787
42,0.7317804915383772
43,0.7329690411435787
44,0.7334990700595609
45,0.7336073211471654
46,0.7342713355658909
47,0.7344014271532286
48,0.734659699311959
49,0.7351051709951152
50,0.7354437297428107
51,0.7354963263495713
52,0.735663278751775
53,0.7359663582756656
54,0.7361076997505756
55,0.7364079271120825
56,0.7363260273011467
57,0.7361426858294938
58,0.7363107637529696
59,0.735817236968255
60,0.7353695102563467
61,0.734544711985164
62,0.7342378686426023
63,0.7336137792427745
64,0.7329931293892339
65,0.7320604904043979
66,0.7316852009559264
67,0.7309833707496416
68,0.7302266389942269
69,0.7295638253860706
70,0.7288676950006575
71,0.7283337557988647
72,0.7277585028252076
73,0.7269018960548815
74,0.7262607148269473
75,0.7255217187178847
76,0.7242672699371053
77,0.7233818297226693
78,0.7225807750877158
79,0.7215156759805208
80,0.7202678871350922
81,0.7194375541384624
82,0.7186038740602991
83,0.7175541963455623
84,0.7163716299152298
85,0.7155043783619943
86,0.7146691090702642
87,0.7136879702323805
88,0.71248822839608
89,0.7111427093971203
90,0.7096943289197704
91,0.7083020126243141
92,0.7064419905005398
93,0.7045425686490876
94,0.702522814276302
95,0.7002250727138064
96,0.6979006878603985
97,0.6952690994480732
98,0.6920337961380673
99,0.6886978537923567
100,0.6840789224224935


==> csv/reRanknDCCF/RF/MLP.csv <==
i,j
0,0.0
1,0.6178728508596562
2,0.5999641664791843
3,0.6384758116265105
4,0.6639446328233359
5,0.68299163065088
6,0.6935116012089744
7,0.6999163097856315
8,0.7048899501599787
9,0.7087807148060256
10,0.7114707249681265
11,0.7142307032676836
12,0.7162054239538207
13,0.7174276332786549
14,0.7192780060691233
15,0.7195731918012256
16,0.7200769542374011
17,0.7196405840978237
18,0.7195484181871649
19,0.7207913488761599
20,0.7205647837767426
21,0.7203796891014895
22,0.7210663416008651
23,0.7216940904414221
24,0.7233191306077572
25,0.7243761697255198
26,0.724817962610067
27,0.7258003540684124
28,0.7273365694478138
29,0.7280021838630504
30,0.7285341304775956
31,0.7298933416486066
32,0.7309595369385238
33,0.7315151931147287
34,0.731728107736172
35,0.7320578521868
36,0.7323449826622153
37,0.7330543779596299
38,0.7333348474816626
39,0.7335445939871328
40,0.7340550621609137
41,0.7339721423602632
42,0.733722811464333
43,0.7335379728177217
44,0.7335562273512226
45,0.7333969528179852
46,0.7335942762411658
47,0.7339577074202925
48,0.7339074154659618
49,0.7338478710957498
50,0.7338511239265946
51,0.7339876093276523
52,0.7342774418711995
53,0.73411813567806
54,0.7340422882715791
55,0.7340575291781948
56,0.7342945901423343
57,0.7339934360354904
58,0.7340887630688648
59,0.7343261781337183
60,0.734459672919562
61,0.734739735276562
62,0.7347945828641583
63,0.7347455060322166
64,0.734475354900425
65,0.7345365271645337
66,0.7345129254113882
67,0.7344003907131046
68,0.7344108148666801
69,0.7342770725814582
70,0.7340292865777867
71,0.7335111144159359
72,0.732883106694721
73,0.7320452777857043
74,0.7313320928815926
75,0.7308203856768385
76,0.7301598757113212
77,0.7293790068765289
78,0.7285722825931481
79,0.7276684578651224
80,0.7270560861232591
81,0.726049799572364
82,0.7249940715317685
83,0.7240039392902258
84,0.7233006671684792
85,0.7226643857182287
86,0.7224137702775008
87,0.7218717497684494
88,0.7217022272775215
89,0.7216206564933417
90,0.7213019899147292
91,0.7209999892874335
92,0.7206913849860086
93,0.7199131029977297
94,0.7191121810363859
95,0.7182194053774568
96,0.7172284143261554
97,0.7160782333413293
98,0.7151314507641189
99,0.7141503676410922
100,0.709411624423456


==> csv/reRanknDCCF/RF/RF.csv <==
i,j
0,0.0
1,0.6524531181250592
2,0.630985616417429
3,0.6391532153168311
4,0.6470045363306252
5,0.6553072578032983
6,0.658479616798728
7,0.6612744964486226
8,0.6619986055671367
9,0.6612593664909288
10,0.6616392038015435
11,0.6646430444907893
12,0.6675166567816712
13,0.6703355615471944
14,0.6735851896785064
15,0.677116765767112
16,0.6817860077018447
17,0.6864572399069575
18,0.6910882440385406
19,0.6953314336690608
20,0.7000444918721421
21,0.7036858248694944
22,0.7074846436795096
23,0.7112817443387829
24,0.7145113020894824
25,0.7182372784518396
26,0.7212976596617727
27,0.7244641002683289
28,0.7271510777194359
29,0.7293297625253279
30,0.7316121963776588
31,0.7339236271640113
32,0.7355947801959332
33,0.7374801723503432
34,0.7387132696895804
35,0.7404444141456158
36,0.7422562327555076
37,0.7437479245996371
38,0.7449328362817516
39,0.7462098959739394
40,0.7474066860998151
41,0.7481552445572941
42,0.7493142760745497
43,0.7498495714453011
44,0.7507703353368378
45,0.7516037622777133
46,0.7520320560387135
47,0.7518926455022854
48,0.7523637514045804
49,0.7527394774890822
50,0.7529671304997942
51,0.7531103468866627
52,0.7528918033538606
53,0.7527420276559161
54,0.7526866675736974
55,0.7523304960855055
56,0.7520235447449182
57,0.7517846889578381
58,0.7516018661296802
59,0.7516055832460034
60,0.7514323995321343
61,0.7511013804151815
62,0.7507989014196013
63,0.7503603060278614
64,0.7499911846875392
65,0.7494827741850383
66,0.7487886639698759
67,0.7483368548795195
68,0.7478170693182212
69,0.7472075779166366
70,0.7465179451190491
71,0.7454389081215258
72,0.7445461053150312
73,0.7434400875201594
74,0.7423982459412737
75,0.7413338229921118
76,0.7400894301226786
77,0.7387645395563947
78,0.7374665340635573
79,0.7362823708677826
80,0.7351117324411014
81,0.734075692165711
82,0.7330441747309439
83,0.7322787087728057
84,0.7316031459796081
85,0.7307407033022735
86,0.7306047275313994
87,0.7303070995283889
88,0.7301020522519983
89,0.7299321676263015
90,0.7296615726126936
91,0.7296935742651767
92,0.7297068866940507
93,0.7296301050065652
94,0.7293911334099146
95,0.7292056085356662
96,0.7289515468025267
97,0.7287493949965737
98,0.728084288153837
99,0.727456547088314
100,0.7226117452556218


==> csv/reRanknDCCF/RF/SVM.csv <==
i,j
0,0.0
1,0.6469498910675381
2,0.6470943739087087
3,0.6474593886752595
4,0.6447501693209574
5,0.6430169067966904
6,0.6453027440091252
7,0.648516757660958
8,0.6506942360707052
9,0.654345588303006
10,0.6564459876329038
11,0.6600622625430983
12,0.6627948289602411
13,0.6643615524716372
14,0.6668977253109726
15,0.6697952426310558
16,0.6729725064251753
17,0.6753034233165635
18,0.67702539569774
19,0.6789182426613971
20,0.6815152015541833
21,0.6836669261105651
22,0.6861121074584919
23,0.687754342744717
24,0.6889420195640784
25,0.690573231505273
26,0.6915004949159155
27,0.6925321569886738
28,0.6934642039833034
29,0.6942589359938122
30,0.6952962289387811
31,0.695824014769824
32,0.6970189283359317
33,0.697728372141732
34,0.6980366687153455
35,0.6984812637865176
36,0.6988064779014771
37,0.6990990572722973
38,0.6996093663745218
39,0.6998286121807357
40,0.7003832357643356
41,0.700788842118692
42,0.7009375578093567
43,0.7015809547459292
44,0.702236320690821
45,0.7028609440629909
46,0.7033897683221448
47,0.7042570170065889
48,0.7051202423821942
49,0.7059752373517921
50,0.706908964523236
51,0.707784915097373
52,0.7087365295642305
53,0.7096091864311243
54,0.7103843125258649
55,0.711382949771456
56,0.7122000502086063
57,0.7130469232638221
58,0.7139249161683476
59,0.7147386105655693
60,0.715622119894697
61,0.716401107257865
62,0.7170239146864328
63,0.7176797220136704
64,0.7183634601458504
65,0.7189976790631798
66,0.7194357907347966
67,0.719977919339223
68,0.7206465626872918
69,0.7210821543521618
70,0.7214606295951562
71,0.72191956029678
72,0.7223197956146672
73,0.7229390587492421
74,0.7234976873240898
75,0.7240007515624465
76,0.7245833454185345
77,0.7250284090082919
78,0.7255297209343431
79,0.7257699362362158
80,0.7260461077818917
81,0.7262446879516294
82,0.72632914035115
83,0.7262849445147692
84,0.7265960484773833
85,0.7266869015240344
86,0.726756177145092
87,0.7267790048239986
88,0.7268073157224904
89,0.7268626045301065
90,0.7268572995276661
91,0.7269328544220846
92,0.7267580946597668
93,0.7263389127670301
94,0.7261032333360677
95,0.7257693232352704
96,0.7250733158131475
97,0.7238540223192589
98,0.7220936966299352
99,0.7207480017110738
100,0.719726858451135


==> csv/reRanknDCCF/RF/XGB.csv <==
i,j
0,0.0
1,0.785284042321724
2,0.7907896219969128
3,0.7653698188008479
4,0.7514814493834827
5,0.7428382372363603
6,0.7437021267193675
7,0.7459766599775205
8,0.7468301984365963
9,0.7475439873343603
10,0.7450259683320868
11,0.7437416506698031
12,0.743963399886395
13,0.7431345538108715
14,0.7442210504900688
15,0.7454760092357022
16,0.7458221308762343
17,0.7448767030295835
18,0.7446420546501982
19,0.7441295069150392
20,0.7434352405078771
21,0.7418584557972691
22,0.74018292826458
23,0.7398189540127745
24,0.7396065117884186
25,0.7393112231233558
26,0.7389894330566527
27,0.7388973213310306
28,0.7385065183891806
29,0.738677833391177
30,0.7380314190569269
31,0.7382918441984073
32,0.7383761663934573
33,0.7385287203184757
34,0.7381389266740437
35,0.7387474389587102
36,0.7390180896917636
37,0.7395673784861104
38,0.7402080353314405
39,0.741101952986559
40,0.7421736273935486
41,0.7426586335338449
42,0.7431796763785148
43,0.7434583523226019
44,0.7438155503153527
45,0.7443000946911531
46,0.7444710660074976
47,0.7446177878046885
48,0.7447071396620291
49,0.7453903466546481
50,0.7454161199332274
51,0.7457327143917944
52,0.7456726129351074
53,0.7457270828042029
54,0.7458731631544836
55,0.7459423043158895
56,0.7460196714581973
57,0.7461789097082033
58,0.7460764058717749
59,0.7461899970510036
60,0.7462291410635888
61,0.7463705515707846
62,0.7460932148047412
63,0.7461402851838692
64,0.7460312764884766
65,0.7460281059515547
66,0.7460847578649694
67,0.7461170184918153
68,0.745993440785836
69,0.7458389619467787
70,0.7456255891997509
71,0.7456927297805656
72,0.7456213501654567
73,0.7454768456015245
74,0.7453206020027447
75,0.7454056316173459
76,0.7451207860649726
77,0.7446836245007837
78,0.7442676290018968
79,0.743816264089409
80,0.7430640267004978
81,0.7423055079404786
82,0.7411250035799699
83,0.739935416732759
84,0.7388122737992605
85,0.7373737550156967
86,0.7360106079970997
87,0.7345309147713664
88,0.7330108705833405
89,0.7313627967660266
90,0.7296253769890564
91,0.7280033750390148
92,0.7265083354999262
93,0.7247116973103842
94,0.7231143851302145
95,0.7214103705122504
96,0.7198738383007439
97,0.71814703632852
98,0.716714633820363
99,0.715351942362166
100,0.7105266263704373


==> csv/reRanknDCCF/RF/lferm.csv <==
i,j
0,0.0
1,0.41722657799260315
2,0.4717331308071316
3,0.5114246945594685
4,0.525354955439753
5,0.5311194087564768
6,0.5386939946560466
7,0.543089654060436
8,0.542727793861445
9,0.5410444364029336
10,0.5420426423777731
11,0.5452003292642411
12,0.5489233941865471
13,0.5517649160736313
14,0.5546265288121526
15,0.5548028898731096
16,0.555314172437511
17,0.5547962243937559
18,0.5536075666080756
19,0.5528152576523104
20,0.5514868455690292
21,0.5490111071907944
22,0.5461300211222102
23,0.5432875617241788
24,0.5389396632502996
25,0.5337359406313305
26,0.5287223650403812
27,0.5242874716280816
28,0.5194802212150559
29,0.5139252479349753
30,0.5082156812565785
31,0.502331280011436
32,0.49649524011779256
33,0.4913577133177672
34,0.4861069099153668
35,0.4815780402655581
36,0.4778411788032706
37,0.4742221152247859
38,0.4708280881942683
39,0.46770577067697583
40,0.4650193014870319
41,0.4624431772515684
42,0.45997963648730383
43,0.45795063531066
44,0.4559259311000133
45,0.4538931256574669
46,0.4519252883737684
47,0.4492540097312063
48,0.44737268434935723
49,0.4449245776668629
50,0.44252748922332585
51,0.4402217964234912
52,0.43786834917423106
53,0.43571982099760953
54,0.43350600459369454
55,0.4315827017809395
56,0.42946909704367775
57,0.4271129435103421
58,0.4250335523146507
59,0.42284834750886974
60,0.4210443183209597
61,0.41898209873505987
62,0.4172713031835133
63,0.4151963926082084
64,0.41351894759005303
65,0.41208942145654964
66,0.4105003133240672
67,0.40941721125887787
68,0.40827957165371137
69,0.40721662396850294
70,0.40637389224531206
71,0.40557286598202474
72,0.4046313784408614
73,0.40339864833307104
74,0.40215972187616383
75,0.4008741840433662
76,0.39967529190938145
77,0.39856702589074977
78,0.3971107263741237
79,0.3956766405503898
80,0.3945847892035909
81,0.393459741452824
82,0.39220894979241516
83,0.3907282425790589
84,0.3893034615043414
85,0.3876660002266462
86,0.3858694332892029
87,0.3841084892169294
88,0.3824077109882199
89,0.38054684161207125
90,0.37864217590684496
91,0.3764082675165206
92,0.37429259776990115
93,0.3720121006258371
94,0.36972454109847486
95,0.3678509532373443
96,0.3661897938169184
97,0.3648089752503406
98,0.36414664486855924
99,0.3636973614504467
100,0.36116912740819296


==> csv/reRanknDCCF/RF/zafar.csv <==
i,j
0,0.0
1,0.07893160551542899
2,0.15226611345231494
3,0.15282295093524878
4,0.15454309448615783
5,0.15448086281932566
6,0.15029085334304082
7,0.14235835530330032
8,0.13291658555760777
9,0.12269875116856543
10,0.11188219634232999
11,0.10244953514944732
12,0.0923394885174329
13,0.08296688948696473
14,0.07379428249541409
15,0.06529058800346599
16,0.056640598516934926
17,0.04838726605879562
18,0.03931269826602146
19,0.031328580380460824
20,0.02412730779341199
21,0.01660943402150361
22,0.009579649521386013
23,0.0020954084474463786
24,0.004947109833042029
25,0.012338601797315496
26,0.019682290615149145
27,0.02699284791906542
28,0.0335234801875508
29,0.04036445135591149
30,0.04692272254347296
31,0.05332368383758357
32,0.05935498766017677
33,0.06586535063253873
34,0.07214826132835372
35,0.07839701378037278
36,0.08445747686753313
37,0.09036951867155685
38,0.09635194681672143
39,0.10209674685958814
40,0.10768929018726914
41,0.11316178054484005
42,0.11855276567142947
43,0.12388753484381398
44,0.12872338805910744
45,0.1337179478769266
46,0.13836311032165405
47,0.14293266429057094
48,0.14709421395204025
49,0.1512487161551893
50,0.15574096804291937
51,0.15992934043185336
52,0.16379447441860512
53,0.1676124809704977
54,0.17170849425740126
55,0.17591245806770534
56,0.18001688583133973
57,0.1839531139888757
58,0.1878665538878272
59,0.19175530014912767
60,0.1957285187199012
61,0.19934853016910203
62,0.20291880914735777
63,0.20646959283131228
64,0.20993333222180016
65,0.21343067739466637
66,0.2169305409943348
67,0.22017657938442836
68,0.22354596516376052
69,0.226925159916814
70,0.23003699467103195
71,0.23320906564265004
72,0.2362197453278445
73,0.23948484698934425
74,0.24251971408538225
75,0.24561347338189665
76,0.24817062207657542
77,0.25101974590614795
78,0.253568850058606
79,0.25595537579360494
80,0.25816993339295835
81,0.2602497719114264
82,0.2623543370251008
83,0.26382475014733403
84,0.2651954784110606
85,0.2662410331108667
86,0.26730397783640386
87,0.26784733777527997
88,0.2680421054712959
89,0.2679619162920295
90,0.2675151856736647
91,0.26659375844522853
92,0.26532158525899546
93,0.2637750903001241
94,0.26226331879747705
95,0.2605137626438528
96,0.2589508240467268
97,0.2574266750749388
98,0.2560830460293164
99,0.2549791787837038
100,0.25446942263363975


==> csv/reRanknDCCF/XGB/Adv.csv <==
i,j
0,0.0
1,0.49202458124235443
2,0.47391848818006954
3,0.46237954559360417
4,0.45514623151229366
5,0.4519529878802464
6,0.4463035989644438
7,0.4445322390099062
8,0.4427326615157272
9,0.44092049907732933
10,0.4384421168648372
11,0.4365324994480527
12,0.43373687252616994
13,0.43129545540327463
14,0.43025114685086074
15,0.42791135091955773
16,0.4254250395621566
17,0.4231563753496816
18,0.4217239600114802
19,0.41970732234141883
20,0.4174320345462941
21,0.41478551661241825
22,0.41244434133568564
23,0.41050742868383977
24,0.4087291651964466
25,0.4067743658254259
26,0.40485158309776853
27,0.402545611121877
28,0.4004934251661181
29,0.3984180930163519
30,0.39700825950440727
31,0.3947779088151088
32,0.39271604629074663
33,0.39029512784269277
34,0.3880454831032661
35,0.38580472192802984
36,0.383192645348881
37,0.38120793107025436
38,0.37920619254804083
39,0.3771679192439482
40,0.37568254289859226
41,0.37391356777756585
42,0.3720604918592778
43,0.3706541025408057
44,0.36863772735149064
45,0.36582083597995685
46,0.36400296052423337
47,0.36183465193800146
48,0.35914052926341394
49,0.35647154295689737
50,0.35426071848596463
51,0.3517545531229465
52,0.34888981300270894
53,0.3460042197747313
54,0.3428734797871389
55,0.3394655778256999
56,0.336143759639128
57,0.33238321042806235
58,0.3285076310436249
59,0.32482774837746176
60,0.3206291252832976
61,0.3162932658380076
62,0.3118517770818587
63,0.3075216505349809
64,0.303178289412967
65,0.29891383831518026
66,0.29466501289965685
67,0.29016452649258323
68,0.28567123557449453
69,0.2813041205788803
70,0.27678041602113695
71,0.2719864328373647
72,0.26708688867259955
73,0.26247608822742186
74,0.2577806523582199
75,0.2531063544956021
76,0.24837235655358247
77,0.2437931438375014
78,0.23886517193009882
79,0.23398387230127793
80,0.22905556525603665
81,0.22408939353633217
82,0.21939264657541035
83,0.21455575727936388
84,0.20989406119642257
85,0.20511535905476508
86,0.2003739396369949
87,0.1957839326201365
88,0.191151735471201
89,0.18645983568334012
90,0.18202661410900678
91,0.17775399994096275
92,0.17361933749751846
93,0.16966111713757925
94,0.16603206025139716
95,0.16284260517361404
96,0.15994756235842533
97,0.1577115250656821
98,0.156217710935174
99,0.15594157885315474
100,0.1548230292936701


==> csv/reRanknDCCF/XGB/DT.csv <==
i,j
0,0.0
1,0.41745077317288276
2,0.43360560549379273
3,0.4455337729436849
4,0.44991946124415183
5,0.44850376744017323
6,0.44963400159215594
7,0.44837871225156595
8,0.4461046240744993
9,0.44599240970002074
10,0.4455639404601018
11,0.44535534512158914
12,0.4460717873280317
13,0.4477221557024208
14,0.44963917496299877
15,0.45190978405521776
16,0.45501576537753796
17,0.45881994757619715
18,0.46209937640108795
19,0.46624971454617964
20,0.46992204797636583
21,0.4743918694246001
22,0.4788936939804772
23,0.48359986098599794
24,0.48846242002246704
25,0.493656016228072
26,0.4987603284116126
27,0.5036875740653891
28,0.508917122828091
29,0.5138490692759485
30,0.5187734284983876
31,0.5239152142668084
32,0.5286837616988758
33,0.5337775205411945
34,0.5384752893495934
35,0.5427754358560639
36,0.5470613606480681
37,0.5510119463080227
38,0.5549426230120722
39,0.5584633226155162
40,0.5621164637645024
41,0.5656394222040624
42,0.569150534512048
43,0.5724939973164278
44,0.5755757382974096
45,0.5786206383208633
46,0.5812636034593995
47,0.583735096505021
48,0.5860544763612976
49,0.5883139302316643
50,0.5905751304039096
51,0.5926351222786217
52,0.5947069317165479
53,0.5965446974567299
54,0.5985285668989699
55,0.6001132798649906
56,0.601602185230575
57,0.6032180610978005
58,0.6047677906371061
59,0.6061653345400335
60,0.6078611108703161
61,0.6093535761674082
62,0.6107180254376301
63,0.6120113033802939
64,0.6133625557463207
65,0.6147202547085535
66,0.6160063577641299
67,0.6171981099772269
68,0.6183449136547471
69,0.6194783207827488
70,0.6204579945242852
71,0.6213526819159405
72,0.622202299127185
73,0.6230656302170738
74,0.6238013946162091
75,0.6243661163449128
76,0.6250100828613225
77,0.6255784933303773
78,0.6261322465834371
79,0.6265904405805665
80,0.6270077728325101
81,0.6274131004754723
82,0.6277759050810297
83,0.6280545678111388
84,0.6284540093344817
85,0.6286335440254375
86,0.6288827511761259
87,0.6288183268899664
88,0.6287152235098497
89,0.628361689085971
90,0.6277445493757974
91,0.626980154598993
92,0.6262112270534019
93,0.6253595506347749
94,0.6241821026875007
95,0.6229351822058768
96,0.6218467499590286
97,0.6206695577346016
98,0.6194753151672624
99,0.6178032634459376
100,0.6140296954010638


==> csv/reRanknDCCF/XGB/LGB.csv <==
i,j
0,0.0
1,0.8741370508541135
2,0.8705222216579045
3,0.8652309876972782
4,0.8494596998017023
5,0.8319669367413123
6,0.8142316184893778
7,0.8030879345442514
8,0.7960449760487165
9,0.7897254840737946
10,0.7862925861604002
11,0.7835590554479198
12,0.7803161106514767
13,0.7762389045731184
14,0.773380732666469
15,0.7696968894546365
16,0.7675157596953124
17,0.7656931721374136
18,0.7640393521772495
19,0.762786835697019
20,0.7601553677076507
21,0.757603823193363
22,0.7548561949603374
23,0.7527068707251502
24,0.7505470786041624
25,0.7489218783168152
26,0.7472557856943585
27,0.7462095233597636
28,0.745795627256211
29,0.7456178907327464
30,0.7453907694408495
31,0.7454941485092761
32,0.7454987832444013
33,0.7453668753091542
34,0.7456887150360725
35,0.7455949257538214
36,0.7456646247331772
37,0.7460295894109634
38,0.7461579252233588
39,0.7462676756480263
40,0.746617801903324
41,0.7467851178135299
42,0.7470803331437006
43,0.7470954674634634
44,0.7472842149700656
45,0.7476438946561859
46,0.748292360057552
47,0.7486692717739362
48,0.7495123363105546
49,0.7500383985438803
50,0.7505548469659693
51,0.7511536285359732
52,0.751700827996687
53,0.7522985908483233
54,0.7526738843835354
55,0.7532673441130039
56,0.7535200366118734
57,0.7535489544472737
58,0.7535878868266692
59,0.753663065944689
60,0.7537067215188262
61,0.753698829460831
62,0.7538627715436647
63,0.7539902986252736
64,0.7539228671406573
65,0.7537895686981773
66,0.7536901523358199
67,0.7535106103197176
68,0.7534211348454545
69,0.7532699264404399
70,0.7531753252585454
71,0.7529121859122597
72,0.7526221257433835
73,0.751958648785842
74,0.7512734121433136
75,0.7508652159586908
76,0.7499169623226644
77,0.7492357477609586
78,0.7486468474182265
79,0.7479115320383741
80,0.7470799255191095
81,0.7462301740541055
82,0.745242715640216
83,0.7442153884705313
84,0.7431604189957113
85,0.7421378927922493
86,0.7409153601937716
87,0.7399082158552737
88,0.7386880839273531
89,0.7372812851024471
90,0.7362103666635877
91,0.7349015950433667
92,0.7334807802724139
93,0.7322047921520063
94,0.7309826603062339
95,0.7297393775090002
96,0.7283089198158496
97,0.726976947154496
98,0.7256564878800247
99,0.7245885187525506
100,0.7197227401232225


==> csv/reRanknDCCF/XGB/LR.csv <==
i,j
0,0.0
1,0.6297979370321236
2,0.6549676766330403
3,0.6681863185845887
4,0.6764141558983595
5,0.6810154976256295
6,0.6798489801222279
7,0.6809061993632903
8,0.6797917340559984
9,0.6800031902628378
10,0.6825919298434673
11,0.6840081434313845
12,0.6859350648354464
13,0.6878227821692628
14,0.6897391541663932
15,0.6918234179923909
16,0.6934317062385209
17,0.6954345573382591
18,0.6971825493964443
19,0.6990039108747708
20,0.7009495585539138
21,0.7024937016786357
22,0.7038459307385629
23,0.7051234410398508
24,0.7063982215566185
25,0.7076437848981367
26,0.7091576419256497
27,0.709903796539009
28,0.7116067124650556
29,0.7125333690021389
30,0.7125731268504361
31,0.7128275432914436
32,0.7133367650540676
33,0.713861050259889
34,0.714467356048877
35,0.7153777338818964
36,0.7160191014265136
37,0.7168008620934376
38,0.7180000853670411
39,0.7187447130990865
40,0.7195125583781117
41,0.7204295065574435
42,0.721328971741149
43,0.722488843048803
44,0.7232176074636164
45,0.7234047275836823
46,0.7241662231019483
47,0.7243059305357054
48,0.7247165205893445
49,0.7250669317732525
50,0.7254441098568112
51,0.7255652746358024
52,0.7258601203183935
53,0.7262067506757163
54,0.7263634295851775
55,0.7267981309640759
56,0.7267431193541826
57,0.7266760493036146
58,0.7267580906747152
59,0.7263194968518172
60,0.7259282191985239
61,0.7252517328139316
62,0.7249377556962975
63,0.7243984239723545
64,0.7239769956273342
65,0.7232515777345241
66,0.7229555908470924
67,0.7223193886450834
68,0.7215775013279457
69,0.7209429413744035
70,0.7203095996158716
71,0.7198072455601604
72,0.7193897735871859
73,0.7186168120404676
74,0.7180600963824031
75,0.7174018936844686
76,0.7162073683626735
77,0.7154190492537165
78,0.7146141358842704
79,0.7137034089788584
80,0.7125529463028392
81,0.7117052082764255
82,0.7108902863550085
83,0.7099752853041139
84,0.708857070782671
85,0.7079547933198287
86,0.7071265055086758
87,0.7061940079398594
88,0.7050682010268239
89,0.7037198782938375
90,0.7022992977390643
91,0.7009642360666168
92,0.6992392267897236
93,0.6972963235849838
94,0.6953452961260458
95,0.6931261763323717
96,0.6908853888256682
97,0.6883536561015153
98,0.6852600454473313
99,0.6820828757954025
100,0.677495215005366


==> csv/reRanknDCCF/XGB/MLP.csv <==
i,j
0,0.0
1,0.6274465971187283
2,0.6070181552861242
3,0.6445036239484003
4,0.6690674666668597
5,0.6878766035420265
6,0.6985181398734238
7,0.7040371952992147
8,0.7083877666027413
9,0.7119654641858648
10,0.7139813399207307
11,0.7165399932572656
12,0.7184910551883137
13,0.7197525425015225
14,0.721284308646824
15,0.7216494845564279
16,0.7217587506534017
17,0.7214529265829459
18,0.721277991454372
19,0.7226246686658153
20,0.7224400294249359
21,0.7221794686031358
22,0.7227924498853651
23,0.723275264864387
24,0.7246755105156225
25,0.725724190312598
26,0.7263741491182848
27,0.7275029590464462
28,0.7289819204418804
29,0.7296262045679943
30,0.7299757026763841
31,0.7312708982197185
32,0.7321952627368079
33,0.7327236173672823
34,0.7329878250875023
35,0.7332884156354199
36,0.7335153621656951
37,0.7342026465560403
38,0.7345175093991637
39,0.7347064875555949
40,0.7352427610654712
41,0.7350971466121657
42,0.734755253115686
43,0.734626606015361
44,0.7347546227515536
45,0.7345599416206303
46,0.7347777527294446
47,0.7350832504362175
48,0.7351174400597651
49,0.7351783176153057
50,0.7352149571339243
51,0.735316162766816
52,0.7356227317795421
53,0.735343159978936
54,0.7351736028207713
55,0.7352321700971541
56,0.7354386255353913
57,0.7351859523708321
58,0.7351849509759864
59,0.7353075537485706
60,0.735431195867976
61,0.7356816218986546
62,0.7356895865849269
63,0.7356832715812425
64,0.7354102475558683
65,0.7354305104745743
66,0.7354233169925267
67,0.7352080337881993
68,0.7352314789207606
69,0.735108638578573
70,0.734850424494817
71,0.7342879060907178
72,0.7337680249568079
73,0.7328925461701155
74,0.7321244171404044
75,0.7316135853948071
76,0.7310006742132189
77,0.7302876243563268
78,0.729415087822291
79,0.7285103034930287
80,0.7279455313738321
81,0.7270236882970174
82,0.7259712362858654
83,0.724922397927171
84,0.7242455639552847
85,0.7236031345223004
86,0.7233437009915132
87,0.722824848829113
88,0.7225817279964007
89,0.7225351940380833
90,0.7222490862767934
91,0.7219995784979417
92,0.7218009321310912
93,0.7210504614859635
94,0.7202731157665425
95,0.7194256280790945
96,0.7185370811581646
97,0.7174798559912449
98,0.7165838622899787
99,0.7156447729463619
100,0.7108884239279867


==> csv/reRanknDCCF/XGB/RF.csv <==
i,j
0,0.0
1,0.717130498773749
2,0.6696873073830889
3,0.6664881438211268
4,0.6661727705352349
5,0.6686840474478848
6,0.6673011952465253
7,0.6668750679595399
8,0.664999618248231
9,0.6627993692342529
10,0.6624045885131904
11,0.6648990551110774
12,0.6672753672598688
13,0.6698097605612743
14,0.6728918095661981
15,0.6761576978553993
16,0.6802659959794283
17,0.6840393354824036
18,0.688141116934487
19,0.6924526843701388
20,0.6969178398402467
21,0.7004260355735412
22,0.7042119959863107
23,0.7077383256004768
24,0.7110000023181267
25,0.7143786080317619
26,0.7175305073866604
27,0.7205791848332224
28,0.723404688754861
29,0.7256608487391448
30,0.7277915204364354
31,0.7301327966629856
32,0.7317754099422976
33,0.7336212039485751
34,0.7348585054557837
35,0.7367357545321983
36,0.7385615077375121
37,0.7402112574910829
38,0.7413650505588009
39,0.7426031035676757
40,0.7437803892891044
41,0.744526161283933
42,0.7456626356316539
43,0.7461849116746252
44,0.7469897233447853
45,0.7477678567211088
46,0.7483813614719046
47,0.7484394133496204
48,0.7489052863506792
49,0.7492896701657803
50,0.7495376550849062
51,0.7498373082932823
52,0.7496929614665149
53,0.7495729023372351
54,0.7495682368205315
55,0.7491820788032026
56,0.7489511856355864
57,0.7487915392259317
58,0.7486793468385042
59,0.7487358286367669
60,0.7486005305827259
61,0.7483131458454249
62,0.7481179243234829
63,0.7477061160936191
64,0.7474786830750495
65,0.7470535472837896
66,0.7464737859709152
67,0.7459682022518855
68,0.745424507471425
69,0.7448181793942733
70,0.744127351870966
71,0.7431225377651673
72,0.74228805957402
73,0.7412360750365664
74,0.7402634419874895
75,0.7392610802283243
76,0.7381091336673133
77,0.7367797976969626
78,0.7355269087578578
79,0.7344124790640529
80,0.7332578445166115
81,0.7321794000741637
82,0.7312635588418265
83,0.7305164373173834
84,0.7298846425886739
85,0.7291129549117765
86,0.7290948009409446
87,0.7287728296206234
88,0.7286429430009796
89,0.728573192661498
90,0.7283904268423856
91,0.7284394222669031
92,0.728459991356952
93,0.7284441921999383
94,0.7282655497992288
95,0.7281710499425444
96,0.7279588934388814
97,0.7277837009736136
98,0.7271270659411566
99,0.7265058235924866
100,0.7216763591258095


==> csv/reRanknDCCF/XGB/SVM.csv <==
i,j
0,0.0
1,0.64059068037215
2,0.637776123169691
3,0.6366061048506229
4,0.638593942479112
5,0.6363432856653929
6,0.6392220829808153
7,0.6417220991386625
8,0.6439868500575322
9,0.6479568171013808
10,0.6502061380234396
11,0.65327824438899
12,0.6557903791482991
13,0.6569528356686766
14,0.6592051574247921
15,0.6622154231686979
16,0.6654869818999665
17,0.6676421983201586
18,0.6693769949113765
19,0.6714817204870452
20,0.674167312615738
21,0.6766036187785888
22,0.6792119151722832
23,0.6809574441069326
24,0.6822584444882243
25,0.6838882729039547
26,0.6850827088301529
27,0.6861792894976773
28,0.6872977174002973
29,0.6880420048166398
30,0.6891414948041164
31,0.6898907573500435
32,0.6910226355394565
33,0.6919164824406723
34,0.6924217446621718
35,0.6929577598441762
36,0.6934256106002171
37,0.6937277356583492
38,0.6943203758716482
39,0.6946875182097997
40,0.6954672129376679
41,0.6959675744764928
42,0.6961772386331736
43,0.6969970664808994
44,0.6976921261731978
45,0.6983501257837703
46,0.6990104320738193
47,0.6999539898390476
48,0.7009246677100198
49,0.7017882125226027
50,0.7027652901692168
51,0.703628827501565
52,0.7045918797824011
53,0.7055819315813447
54,0.7063947400076884
55,0.7073982210698182
56,0.7082629298638792
57,0.7091701744666412
58,0.7101859498212575
59,0.7110780126635261
60,0.7120064417559135
61,0.7128207445334989
62,0.7135087888586158
63,0.7141362075520157
64,0.7149325443450981
65,0.7156230428106805
66,0.7161787599066944
67,0.7168535106494304
68,0.7175883660805232
69,0.7180941015006156
70,0.7184928155907864
71,0.7189902098751417
72,0.7194531262500382
73,0.720170288482268
74,0.720821646493875
75,0.7213225183246611
76,0.721971582108417
77,0.7223873370494986
78,0.7228343790540335
79,0.7231354200792542
80,0.7234322631425776
81,0.7237230111552996
82,0.7238309051999261
83,0.7238764972477583
84,0.724213332704102
85,0.7243461349958971
86,0.7244170246982184
87,0.7244798091477613
88,0.7246181458370565
89,0.7247580121215393
90,0.7248246769814466
91,0.724964230345767
92,0.7249077334727033
93,0.7245835015494442
94,0.7243972471943805
95,0.724182393278889
96,0.7235804850879642
97,0.7224680980624443
98,0.720760804802362
99,0.7194141727650036
100,0.7183655781478476


==> csv/reRanknDCCF/XGB/XGB.csv <==
i,j
0,0.0
1,0.7682897721077844
2,0.7736568960215705
3,0.7479762053528678
4,0.7344574897717003
5,0.7263052317736493
6,0.7265892611908887
7,0.7297200197981534
8,0.7308513065485737
9,0.732043504875508
10,0.7305974611899375
11,0.7297347980425339
12,0.7304851212895254
13,0.7301814953431854
14,0.7318072078375831
15,0.7337989005933143
16,0.7345663286763241
17,0.7341940635265057
18,0.7344648585285616
19,0.7343147895452053
20,0.7340305265330345
21,0.7327393350343693
22,0.731307090889557
23,0.7311809739206876
24,0.7311456184533075
25,0.731164000530105
26,0.7310262818724861
27,0.7309456960416938
28,0.7307358194931861
29,0.7309580106837752
30,0.730621476768202
31,0.7308361490528766
32,0.7310242313396471
33,0.7311666436452834
34,0.7309417235924996
35,0.7316514554036332
36,0.7319669662019711
37,0.7326780228128319
38,0.7336311285753492
39,0.7346362313512843
40,0.7357953561410864
41,0.7364750105117063
42,0.7371369710504856
43,0.7376117035180861
44,0.7379849531729926
45,0.7385117127948939
46,0.7387662144393017
47,0.7389823500269582
48,0.7391838488936946
49,0.7399208981438286
50,0.7400716629346125
51,0.7405370881133734
52,0.7406078962212902
53,0.7408242640232978
54,0.7411148954636313
55,0.7412340697875901
56,0.741486068752662
57,0.7417411894852698
58,0.7417397662123839
59,0.7419319357620066
60,0.7420093325257645
61,0.7422002221183975
62,0.7420091723524627
63,0.7420869297482537
64,0.7420575987937897
65,0.7421324894990438
66,0.7422399670158666
67,0.7423768300182957
68,0.7422776815302061
69,0.742182321862317
70,0.7420713977451446
71,0.7421345719333536
72,0.7420641220507823
73,0.7419899312710163
74,0.7418778136922177
75,0.7419843441544444
76,0.741682574089024
77,0.7412576495688057
78,0.7409040947563228
79,0.7405158940891295
80,0.7397918765145005
81,0.7391332471388428
82,0.7380561382392403
83,0.7370178482758585
84,0.7359458030591433
85,0.7345606764880904
86,0.7332138318256349
87,0.7318054617285763
88,0.7303486901502255
89,0.7287634022764967
90,0.7271821991062826
91,0.7256819311716569
92,0.7242520986361967
93,0.722517747593128
94,0.720989997474951
95,0.7194109368773786
96,0.7179138087344925
97,0.7161372148140469
98,0.7147137304598894
99,0.7134657667482801
100,0.7086598698632134


==> csv/reRanknDCCF/XGB/lferm.csv <==
i,j
0,0.0
1,0.40828492445939274
2,0.46486143269503366
3,0.5055796461758035
4,0.5207969313561416
5,0.5263651530928817
6,0.5341245735992179
7,0.53905926539916
8,0.5391957286752207
9,0.5375577818217343
10,0.5383833226686522
11,0.5416327239708276
12,0.5461993228212977
13,0.549264872709506
14,0.5522528763908583
15,0.5525118532411095
16,0.5531110175825975
17,0.5524387495999246
18,0.551393597150313
19,0.5505727495801325
20,0.549190294418546
21,0.5469052613413965
22,0.5440202049831838
23,0.541111892437145
24,0.5368542473973852
25,0.531746743697209
26,0.5271068296474817
27,0.5227911051193946
28,0.5180879466737036
29,0.5124840465182197
30,0.506998855156339
31,0.5013648346472839
32,0.495614769277834
33,0.4904959160913888
34,0.48546376916941525
35,0.48093795554027274
36,0.47703887022532643
37,0.47347665558413504
38,0.47013544200494634
39,0.4670720263085507
40,0.4644113593050231
41,0.46173701080798346
42,0.4593580586926981
43,0.4573121081750719
44,0.4553789080437839
45,0.45333699051609183
46,0.45140917661776525
47,0.4488891591910767
48,0.4470669163524888
49,0.44464319786900397
50,0.4422416921926829
51,0.44000154267031855
52,0.43770813950232845
53,0.4356935554484837
54,0.4334897670508523
55,0.4315472637178796
56,0.4293882953558442
57,0.427093448447729
58,0.42506920619835314
59,0.4228878105722258
60,0.42106984335521014
61,0.4190809758539643
62,0.417341737869715
63,0.41527410651970476
64,0.41368795161976835
65,0.41211107551154247
66,0.4104722435247946
67,0.40939682107731806
68,0.40823118726707397
69,0.40713282495007713
70,0.4064078012005223
71,0.40557692392715533
72,0.404687725094708
73,0.40354330510325526
74,0.4022994076015408
75,0.40112577126466115
76,0.39993846645615905
77,0.3988628360371285
78,0.3975583967812028
79,0.39630019777999925
80,0.39522903513220015
81,0.394185061737893
82,0.39292175858909756
83,0.3915224548132818
84,0.3902048900556407
85,0.3886515605165207
86,0.38699153640630934
87,0.3852362072762816
88,0.3835808553667173
89,0.3818633142666388
90,0.37991805381427884
91,0.377802119202552
92,0.37571764410788105
93,0.37350386507325706
94,0.37130252039910344
95,0.36946369462996326
96,0.3678030721349315
97,0.3664040939583399
98,0.3657225029993433
99,0.365245183253386
100,0.36271418392878135


==> csv/reRanknDCCF/XGB/zafar.csv <==
i,j
0,0.0
1,0.08750476009139374
2,0.1604226840292905
3,0.15762417016703684
4,0.1595659554428474
5,0.16084464540375898
6,0.15656538153775512
7,0.14810535611861497
8,0.13833691645122848
9,0.12815303812390455
10,0.11697688429846875
11,0.1078224747201938
12,0.09792275836855746
13,0.0888590074378861
14,0.08017679848819892
15,0.07203177938802108
16,0.06380005913499642
17,0.05560204540112368
18,0.046603939011994555
19,0.0389268663419009
20,0.032059327150302575
21,0.02474071668380351
22,0.017904036547987667
23,0.0105673232239345
24,0.003755598527922288
25,0.003406539616646942
26,0.010556146157476576
27,0.017807503870388097
28,0.024078878276735827
29,0.030600230307952003
30,0.036886066467502476
31,0.04330388175251776
32,0.04930338403748047
33,0.05561488404577397
34,0.06200930422939954
35,0.06826368506976732
36,0.07422867622035889
37,0.08000854032051441
38,0.08579970853189134
39,0.09145894532458954
40,0.09697826370341933
41,0.10225270719267632
42,0.10739279776378896
43,0.11256904632505793
44,0.11730807999706061
45,0.12220368690906336
46,0.12672210510377768
47,0.13106623015095908
48,0.1351065020749248
49,0.13916534477096199
50,0.14348852076663443
51,0.14756887316425493
52,0.15125877047092606
53,0.15489429474048322
54,0.15887504884627268
55,0.16282882623234018
56,0.16670231939546004
57,0.17042566118260816
58,0.17433048376951638
59,0.17804507376348044
60,0.1819333139062091
61,0.1853491845148602
62,0.18876861728661826
63,0.19207991292062793
64,0.19541833057981567
65,0.1987395307328904
66,0.20208639505313147
67,0.2052267671394416
68,0.20850743217501477
69,0.21177741689594337
70,0.21475216504651728
71,0.2178189901455358
72,0.22063928134121147
73,0.22368987118789024
74,0.22651018418927893
75,0.22926488217753271
76,0.2316358271098778
77,0.23436626264393634
78,0.2367288230549856
79,0.23883204238199152
80,0.2407341462043196
81,0.2424902145388621
82,0.2443342053551642
83,0.24552723381005942
84,0.24659245010269143
85,0.2473028320993811
86,0.2480731311155564
87,0.24821440025051994
88,0.24795618699518684
89,0.2473978376844505
90,0.24659506821913219
91,0.24532504811988687
92,0.24355931604310815
93,0.24161679749891263
94,0.23962689690855482
95,0.23743040120230202
96,0.2355105221680811
97,0.23387996073376416
98,0.23241723073156217
99,0.2312638160820646
100,0.23076228250975067

